Persuasion with limited communication capacity

We consider a Bayesian persuasion problem where the persuader and the decision maker communicate through an imperfect channel that has a fixed and limited number of messages and is subject to exogenous noise. We provide an upper bound on the payoffs the persuader can secure by communicating through the channel. We also show that the bound is tight, i.e., if the persuasion problem consists of a large number of independent copies of the same base problem, then the persuader can achieve this bound arbitrarily closely by using strategies that tie all the problems together. We characterize this optimal payoff as a function of the information-theoretic capacity of the communication channel.

==> DataIC/Data1IC0.01.dat <==
1e-05,0.97705
0.01001,0.99001
0.02001,0.99833


==> DataIC/Data1IC0.05.dat <==
1e-05,0.88727
0.00501,0.89667
0.01001,0.90409
0.01501,0.91081
0.02001,0.9171
0.02501,0.92308
0.03001,0.92882
0.03501,0.93436
0.04001,0.93973
0.04501,0.94494
0.05001,0.95001
0.05501,0.95494
0.06001,0.95974
0.06501,0.96441
0.07001,0.96895
0.07501,0.97335
0.08001,0.9776
0.08501,0.9817
0.09001,0.98562
0.09501,0.98934
0.10001,0.99283
0.10501,0.99603
0.11001,0.99881


==> DataIC/Data1IC0.08.dat <==
1e-05,0.82681
0.00501,0.83584
0.01001,0.84299
0.01501,0.84953
0.02001,0.85571
0.02501,0.86164
0.03001,0.86739
0.03501,0.87299
0.04001,0.87849
0.04501,0.88389
0.05001,0.88921
0.05501,0.89447
0.06001,0.89967
0.06501,0.90482
0.07001,0.90993
0.07501,0.91499
0.08001,0.92001
0.08501,0.92499
0.09001,0.92993
0.09501,0.93483
0.10001,0.93968
0.10501,0.94449
0.11001,0.94925
0.11501,0.95396
0.12001,0.95861
0.12501,0.96318
0.13001,0.96768
0.13501,0.97209
0.14001,0.9764
0.14501,0.98058
0.15001,0.98463
0.15501,0.9885
0.16001,0.99216
0.16501,0.99554
0.17001,0.99851


==> DataIC/Data1IC0.1.dat <==
1e-05,0.7902
0.00501,0.79869
0.01001,0.80543
0.01501,0.81161
0.02001,0.81746
0.02501,0.8231
0.03001,0.82858
0.03501,0.83395
0.04001,0.83923
0.04501,0.84444
0.05001,0.84961
0.05501,0.85473
0.06001,0.85982
0.06501,0.86488
0.07001,0.86993
0.07501,0.87496
0.08001,0.87998
0.08501,0.885
0.09001,0.89
0.09501,0.89501
0.10001,0.90001
0.10501,0.90501
0.11001,0.91
0.11501,0.915
0.12001,0.91998
0.12501,0.92496
0.13001,0.92993
0.13501,0.93488
0.14001,0.93982
0.14501,0.94473
0.15001,0.94962
0.15501,0.95446
0.16001,0.95926
0.16501,0.96401
0.17001,0.96869
0.17501,0.97328
0.18001,0.97777
0.18501,0.98213
0.19001,0.98633
0.19501,0.99033
0.20001,0.99407
0.20501,0.99743


==> DataIC/Data1IC0.15.dat <==
1e-05,0.71112
0.00501,0.71791
0.01001,0.7233
0.01501,0.72826
0.02001,0.73298
0.02501,0.73754
0.03001,0.74199
0.03501,0.74638
0.04001,0.75071
0.04501,0.75502
0.05001,0.7593
0.05501,0.76358
0.06001,0.76786
0.06501,0.77214
0.07001,0.77643
0.07501,0.78075
0.08001,0.78508
0.08501,0.78945
0.09001,0.79384
0.09501,0.79827
0.10001,0.80274
0.10501,0.80725
0.11001,0.8118
0.11501,0.81639
0.12001,0.82103
0.12501,0.82573
0.13001,0.83047
0.13501,0.83527
0.14001,0.84013
0.14501,0.84504
0.15001,0.85001
0.15501,0.85504
0.16001,0.86013
0.16501,0.86528
0.17001,0.8705
0.17501,0.87577
0.18001,0.88111
0.18501,0.88651
0.19001,0.89197
0.19501,0.89749
0.20001,0.90306
0.20501,0.90869
0.21001,0.91437
0.21501,0.9201
0.22001,0.92587
0.22501,0.93167
0.23001,0.9375
0.23501,0.94334
0.24001,0.94919
0.24501,0.95502
0.25001,0.96083
0.25501,0.96658
0.26001,0.97225
0.26501,0.9778
0.27001,0.98318
0.27501,0.98832
0.28001,0.99313
0.28501,0.99741


==> DataIC/Data1IC0.2.dat <==
1e-05,0.64812
0.00501,0.65315
0.01001,0.65714
0.01501,0.66082
0.02001,0.66432
0.02501,0.66771
0.03001,0.67103
0.03501,0.6743
0.04001,0.67754
0.04501,0.68077
0.05001,0.68399
0.05501,0.68721
0.06001,0.69045
0.06501,0.69369
0.07001,0.69696
0.07501,0.70025
0.08001,0.70356
0.08501,0.70691
0.09001,0.7103
0.09501,0.71372
0.10001,0.71719
0.10501,0.7207
0.11001,0.72426
0.11501,0.72787
0.12001,0.73154
0.12501,0.73526
0.13001,0.73904
0.13501,0.74289
0.14001,0.7468
0.14501,0.75078
0.15001,0.75484
0.15501,0.75896
0.16001,0.76317
0.16501,0.76746
0.17001,0.77183
0.17501,0.77629
0.18001,0.78084
0.18501,0.78548
0.19001,0.79022
0.19501,0.79506
0.20001,0.80001
0.20501,0.80506
0.21001,0.81023
0.21501,0.81551
0.22001,0.82091
0.22501,0.82643
0.23001,0.83208
0.23501,0.83785
0.24001,0.84376
0.24501,0.8498
0.25001,0.85598
0.25501,0.8623
0.26001,0.86875
0.26501,0.87535
0.27001,0.88209
0.27501,0.88898
0.28001,0.896
0.28501,0.90316
0.29001,0.91045
0.29501,0.91786
0.30001,0.92538
0.30501,0.933
0.31001,0.94069
0.31501,0.94844
0.32001,0.9562
0.32501,0.96393
0.33001,0.97156
0.33501,0.97901
0.34001,0.98614
0.34501,0.99276
0.35001,0.99842


==> DataIC/Data1IC0.25.dat <==
1e-05,0.59884
0.01001,0.60507
0.02001,0.61001
0.03001,0.61464
0.04001,0.61915
0.05001,0.62361
0.06001,0.62809
0.07001,0.63263
0.08001,0.63724
0.09001,0.64196
0.10001,0.6468
0.11001,0.65179
0.12001,0.65695
0.13001,0.66229
0.14001,0.66784
0.15001,0.67361
0.16001,0.67964
0.17001,0.68594
0.18001,0.69255
0.19001,0.69948
0.20001,0.70677
0.21001,0.71447
0.22001,0.72259
0.23001,0.73119
0.24001,0.74031
0.25001,0.75001
0.26001,0.76034
0.27001,0.77135
0.28001,0.78313
0.29001,0.79574
0.30001,0.80927
0.31001,0.8238
0.32001,0.83942
0.33001,0.85622
0.34001,0.87425
0.35001,0.89357
0.36001,0.91413
0.37001,0.93579
0.38001,0.9581
0.39001,0.98004
0.40001,0.99863


==> DataIC/Data1IC0.3.dat <==
1e-05,0.56121
0.00501,0.56341
0.01001,0.56515
0.01501,0.56675
0.02001,0.56827
0.02501,0.56974
0.03001,0.57119
0.03501,0.57262
0.04001,0.57403
0.04501,0.57544
0.05001,0.57686
0.05501,0.57827
0.06001,0.57969
0.06501,0.58112
0.07001,0.58256
0.07501,0.58402
0.08001,0.58549
0.08501,0.58698
0.09001,0.58849
0.09501,0.59002
0.10001,0.59157
0.10501,0.59315
0.11001,0.59475
0.11501,0.59638
0.12001,0.59804
0.12501,0.59973
0.13001,0.60146
0.13501,0.60322
0.14001,0.60502
0.14501,0.60685
0.15001,0.60873
0.15501,0.61065
0.16001,0.61262
0.16501,0.61463
0.17001,0.61669
0.17501,0.6188
0.18001,0.62097
0.18501,0.6232
0.19001,0.62549
0.19501,0.62784
0.20001,0.63025
0.20501,0.63274
0.21001,0.6353
0.21501,0.63794
0.22001,0.64066
0.22501,0.64347
0.23001,0.64637
0.23501,0.64936
0.24001,0.65245
0.24501,0.65566
0.25001,0.65897
0.25501,0.6624
0.26001,0.66596
0.26501,0.66965
0.27001,0.67349
0.27501,0.67747
0.28001,0.68162
0.28501,0.68593
0.29001,0.69043
0.29501,0.69512
0.30001,0.70001
0.30501,0.70512
0.31001,0.71047
0.31501,0.71607
0.32001,0.72193
0.32501,0.72808
0.33001,0.73454
0.33501,0.74134
0.34001,0.74848
0.34501,0.75601
0.35001,0.76396
0.35501,0.77235
0.36001,0.78121
0.36501,0.79059
0.37001,0.80053
0.37501,0.81106
0.38001,0.82224
0.38501,0.8341
0.39001,0.8467
0.39501,0.86006
0.40001,0.87424
0.40501,0.88925
0.41001,0.90508
0.41501,0.92168
0.42001,0.93894
0.42501,0.9566
0.43001,0.97414
0.43501,0.99047


==> DataIC/Data1IC0.35.dat <==
1e-05,0.53356
0.00501,0.53478
0.01001,0.53575
0.01501,0.53663
0.02001,0.53747
0.02501,0.53829
0.03001,0.53909
0.03501,0.53988
0.04001,0.54067
0.04501,0.54145
0.05001,0.54223
0.05501,0.54302
0.06001,0.5438
0.06501,0.5446
0.07001,0.5454
0.07501,0.5462
0.08001,0.54702
0.08501,0.54785
0.09001,0.54868
0.09501,0.54953
0.10001,0.5504
0.10501,0.55127
0.11001,0.55216
0.11501,0.55307
0.12001,0.554
0.12501,0.55494
0.13001,0.5559
0.13501,0.55688
0.14001,0.55788
0.14501,0.55891
0.15001,0.55995
0.15501,0.56103
0.16001,0.56212
0.16501,0.56325
0.17001,0.5644
0.17501,0.56559
0.18001,0.5668
0.18501,0.56805
0.19001,0.56933
0.19501,0.57065
0.20001,0.57201
0.20501,0.57341
0.21001,0.57485
0.21501,0.57634
0.22001,0.57787
0.22501,0.57946
0.23001,0.5811
0.23501,0.58279
0.24001,0.58455
0.24501,0.58637
0.25001,0.58825
0.25501,0.59021
0.26001,0.59224
0.26501,0.59435
0.27001,0.59655
0.27501,0.59883
0.28001,0.60122
0.28501,0.60371
0.29001,0.60631
0.29501,0.60902
0.30001,0.61187
0.30501,0.61485
0.31001,0.61798
0.31501,0.62127
0.32001,0.62473
0.32501,0.62838
0.33001,0.63222
0.33501,0.63629
0.34001,0.6406
0.34501,0.64516
0.35001,0.65001
0.35501,0.65517
0.36001,0.66068
0.36501,0.66656
0.37001,0.67286
0.37501,0.67962
0.38001,0.68691
0.38501,0.69476
0.39001,0.70326
0.39501,0.71249
0.40001,0.72254
0.40501,0.73351
0.41001,0.74554
0.41501,0.75876
0.42001,0.77335
0.42501,0.78952
0.43001,0.80748
0.43501,0.82749
0.44001,0.84982
0.44501,0.87471
0.45001,0.90233
0.45501,0.93252
0.46001,0.9643
0.46501,0.99396


==> DataIC/Data1IC0.375.dat <==
1e-05,0.52307
0.00501,0.52392
0.01001,0.52458
0.01501,0.52519
0.02001,0.52577
0.02501,0.52634
0.03001,0.52689
0.03501,0.52743
0.04001,0.52797
0.04501,0.52851
0.05001,0.52905
0.05501,0.52959
0.06001,0.53014
0.06501,0.53068
0.07001,0.53124
0.07501,0.53179
0.08001,0.53236
0.08501,0.53293
0.09001,0.5335
0.09501,0.53409
0.10001,0.53469
0.10501,0.53529
0.11001,0.5359
0.11501,0.53653
0.12001,0.53717
0.12501,0.53782
0.13001,0.53848
0.13501,0.53916
0.14001,0.53985
0.14501,0.54056
0.15001,0.54128
0.15501,0.54202
0.16001,0.54278
0.16501,0.54356
0.17001,0.54436
0.17501,0.54517
0.18001,0.54601
0.18501,0.54688
0.19001,0.54776
0.19501,0.54868
0.20001,0.54962
0.20501,0.55058
0.21001,0.55158
0.21501,0.55261
0.22001,0.55367
0.22501,0.55477
0.23001,0.55591
0.23501,0.55708
0.24001,0.5583
0.24501,0.55956
0.25001,0.56087
0.25501,0.56222
0.26001,0.56363
0.26501,0.5651
0.27001,0.56662
0.27501,0.56821
0.28001,0.56987
0.28501,0.5716
0.29001,0.57341
0.29501,0.5753
0.30001,0.57729
0.30501,0.57937
0.31001,0.58155
0.31501,0.58385
0.32001,0.58627
0.32501,0.58882
0.33001,0.59152
0.33501,0.59437
0.34001,0.59739
0.34501,0.6006
0.35001,0.60402
0.35501,0.60766
0.36001,0.61155
0.36501,0.61572
0.37001,0.62019
0.37501,0.62501
0.38001,0.63021
0.38501,0.63584
0.39001,0.64196
0.39501,0.64862
0.40001,0.65592
0.40501,0.66394
0.41001,0.67279
0.41501,0.6826
0.42001,0.69354
0.42501,0.7058
0.43001,0.71964
0.43501,0.73535
0.44001,0.75332
0.44501,0.77402
0.45001,0.79804
0.45501,0.8261
0.46001,0.859
0.46501,0.89746
0.47001,0.94135
0.47501,0.98666


==> DataIC/Data1IC0.4.dat <==
1e-05,0.51464
0.00501,0.51518
0.01001,0.5156
0.01501,0.51599
0.02001,0.51636
0.02501,0.51672
0.03001,0.51707
0.03501,0.51742
0.04001,0.51776
0.04501,0.51811
0.05001,0.51845
0.05501,0.51879
0.06001,0.51914
0.06501,0.51949
0.07001,0.51984
0.07501,0.52019
0.08001,0.52055
0.08501,0.52091
0.09001,0.52128
0.09501,0.52165
0.10001,0.52203
0.10501,0.52242
0.11001,0.52281
0.11501,0.52321
0.12001,0.52361
0.12501,0.52403
0.13001,0.52445
0.13501,0.52488
0.14001,0.52532
0.14501,0.52577
0.15001,0.52623
0.15501,0.5267
0.16001,0.52719
0.16501,0.52768
0.17001,0.52819
0.17501,0.52871
0.18001,0.52924
0.18501,0.52979
0.19001,0.53036
0.19501,0.53094
0.20001,0.53154
0.20501,0.53215
0.21001,0.53279
0.21501,0.53345
0.22001,0.53412
0.22501,0.53482
0.23001,0.53555
0.23501,0.5363
0.24001,0.53707
0.24501,0.53788
0.25001,0.53871
0.25501,0.53957
0.26001,0.54047
0.26501,0.54141
0.27001,0.54238
0.27501,0.5434
0.28001,0.54446
0.28501,0.54556
0.29001,0.54672
0.29501,0.54793
0.30001,0.5492
0.30501,0.55053
0.31001,0.55193
0.31501,0.5534
0.32001,0.55495
0.32501,0.55658
0.33001,0.55831
0.33501,0.56014
0.34001,0.56209
0.34501,0.56415
0.35001,0.56635
0.35501,0.56869
0.36001,0.5712
0.36501,0.57389
0.37001,0.57678
0.37501,0.57989
0.38001,0.58326
0.38501,0.58692
0.39001,0.59089
0.39501,0.59524
0.40001,0.60001
0.40501,0.60527
0.41001,0.61109
0.41501,0.61757
0.42001,0.62484
0.42501,0.63304
0.43001,0.64236
0.43501,0.65304
0.44001,0.6654
0.44501,0.67986
0.45001,0.69699
0.45501,0.71756
0.46001,0.74266
0.46501,0.77383
0.47001,0.81323
0.47501,0.86374
0.48001,0.92786
0.48501,0.99702


==> DataIC/Data1IC0.45.dat <==
1e-05,0.50362
0.00501,0.50375
0.01001,0.50386
0.01501,0.50396
0.02001,0.50405
0.02501,0.50414
0.03001,0.50422
0.03501,0.50431
0.04001,0.50439
0.04501,0.50448
0.05001,0.50456
0.05501,0.50465
0.06001,0.50474
0.06501,0.50482
0.07001,0.50491
0.07501,0.505
0.08001,0.50509
0.08501,0.50518
0.09001,0.50527
0.09501,0.50536
0.10001,0.50545
0.10501,0.50555
0.11001,0.50565
0.11501,0.50574
0.12001,0.50584
0.12501,0.50595
0.13001,0.50605
0.13501,0.50616
0.14001,0.50627
0.14501,0.50638
0.15001,0.50649
0.15501,0.50661
0.16001,0.50673
0.16501,0.50685
0.17001,0.50698
0.17501,0.50711
0.18001,0.50724
0.18501,0.50738
0.19001,0.50752
0.19501,0.50766
0.20001,0.50781
0.20501,0.50796
0.21001,0.50812
0.21501,0.50828
0.22001,0.50845
0.22501,0.50862
0.23001,0.5088
0.23501,0.50899
0.24001,0.50918
0.24501,0.50938
0.25001,0.50959
0.25501,0.5098
0.26001,0.51003
0.26501,0.51026
0.27001,0.5105
0.27501,0.51075
0.28001,0.51102
0.28501,0.51129
0.29001,0.51158
0.29501,0.51188
0.30001,0.51219
0.30501,0.51252
0.31001,0.51287
0.31501,0.51324
0.32001,0.51362
0.32501,0.51403
0.33001,0.51446
0.33501,0.51492
0.34001,0.5154
0.34501,0.51592
0.35001,0.51646
0.35501,0.51705
0.36001,0.51768
0.36501,0.51835
0.37001,0.51907
0.37501,0.51985
0.38001,0.5207
0.38501,0.52161
0.39001,0.52261
0.39501,0.52371
0.40001,0.52491
0.40501,0.52623
0.41001,0.52771
0.41501,0.52935
0.42001,0.5312
0.42501,0.5333
0.43001,0.53569
0.43501,0.53845
0.44001,0.54166
0.44501,0.54546
0.45001,0.55001
0.45501,0.55556
0.46001,0.56249
0.46501,0.57139
0.47001,0.5832
0.47501,0.59966
0.48001,0.62414
0.48501,0.66423
0.49001,0.74078
0.49501,0.92537


==> DataIC/Data2IC0.01.dat <==
0.98001,0.0016782
0.99001,0.01001


==> DataIC/Data2IC0.05.dat <==
0.89001,0.0011982
0.89501,0.0039835
0.90001,0.0071823
0.90501,0.010672
0.91001,0.014396
0.91501,0.018317
0.92001,0.022413
0.92501,0.026667
0.93001,0.031066
0.93501,0.035604
0.94001,0.040275
0.94501,0.045077
0.95001,0.05001
0.95501,0.055079
0.96001,0.060291
0.96501,0.065658
0.97001,0.071199
0.97501,0.07694
0.98001,0.082923
0.98501,0.089217
0.99001,0.09594
0.99501,0.10336


==> DataIC/Data2IC0.08.dat <==
0.83001,0.0014992
0.83501,0.0044752
0.84001,0.0078561
0.84501,0.011515
0.85001,0.015388
0.85501,0.019432
0.86001,0.023619
0.86501,0.027926
0.87001,0.032337
0.87501,0.036836
0.88001,0.041413
0.88501,0.046058
0.89001,0.050764
0.89501,0.055525
0.90001,0.060335
0.90501,0.065191
0.91001,0.07009
0.91501,0.07503
0.92001,0.08001
0.92501,0.08503
0.93001,0.090092
0.93501,0.095196
0.94001,0.10035
0.94501,0.10555
0.95001,0.11081
0.95501,0.11613
0.96001,0.12154
0.96501,0.12703
0.97001,0.13264
0.97501,0.13838
0.98001,0.14431
0.98501,0.15049
0.99001,0.15703
0.99501,0.1642


==> DataIC/Data2IC0.1.dat <==
0.79501,0.0025777
0.80001,0.0059437
0.80501,0.0096833
0.81001,0.013686
0.81501,0.01789
0.82001,0.022251
0.82501,0.02674
0.83001,0.031332
0.83501,0.036009
0.84001,0.040755
0.84501,0.045556
0.85001,0.050404
0.85501,0.055288
0.86001,0.060201
0.86501,0.065138
0.87001,0.070092
0.87501,0.07506
0.88001,0.080039
0.88501,0.085025
0.89001,0.090016
0.89501,0.095011
0.90001,0.10001
0.90501,0.10501
0.91001,0.11002
0.91501,0.11502
0.92001,0.12004
0.92501,0.12506
0.93001,0.13009
0.93501,0.13514
0.94001,0.1402
0.94501,0.14529
0.95001,0.15042
0.95501,0.15558
0.96001,0.16079
0.96501,0.16607
0.97001,0.17144
0.97501,0.17692
0.98001,0.18256
0.98501,0.18842
0.99001,0.1946
0.99501,0.20134


==> DataIC/Data2IC0.15.dat <==
0.71501,0.0026071
0.72001,0.0068896
0.72501,0.011696
0.73001,0.016842
0.73501,0.022224
0.74001,0.027774
0.74501,0.033443
0.75001,0.039195
0.75501,0.045001
0.76001,0.050836
0.76501,0.056683
0.77001,0.062527
0.77501,0.068355
0.78001,0.074157
0.78501,0.079925
0.79001,0.085651
0.79501,0.091331
0.80001,0.096961
0.80501,0.10254
0.81001,0.10805
0.81501,0.11351
0.82001,0.11891
0.82501,0.12425
0.83001,0.12952
0.83501,0.13474
0.84001,0.13989
0.84501,0.14498
0.85001,0.15001
0.85501,0.15498
0.86001,0.15989
0.86501,0.16475
0.87001,0.16955
0.87501,0.17429
0.88001,0.17898
0.88501,0.18363
0.89001,0.18822
0.89501,0.19277
0.90001,0.19728
0.90501,0.20175
0.91001,0.20617
0.91501,0.21057
0.92001,0.21493
0.92501,0.21927
0.93001,0.22358
0.93501,0.22788
0.94001,0.23216
0.94501,0.23644
0.95001,0.24071
0.95501,0.245
0.96001,0.2493
0.96501,0.25364
0.97001,0.25802
0.97501,0.26248
0.98001,0.26704
0.98501,0.27176
0.99001,0.27672
0.99501,0.28211


==> DataIC/Data2IC0.2.dat <==
0.65001,0.0015959
0.65501,0.0072666
0.66001,0.013886
0.66501,0.021023
0.67001,0.028472
0.67501,0.036104
0.68001,0.043833
0.68501,0.051593
0.69001,0.059338
0.69501,0.067033
0.70001,0.074652
0.70501,0.082174
0.71001,0.089584
0.71501,0.096872
0.72001,0.10403
0.72501,0.11105
0.73001,0.11793
0.73501,0.12467
0.74001,0.13127
0.74501,0.13773
0.75001,0.14405
0.75501,0.15022
0.76001,0.15626
0.76501,0.16217
0.77001,0.16794
0.77501,0.17359
0.78001,0.17911
0.78501,0.18451
0.79001,0.18979
0.79501,0.19496
0.80001,0.20001
0.80501,0.20496
0.81001,0.2098
0.81501,0.21454
0.82001,0.21918
0.82501,0.22373
0.83001,0.22819
0.83501,0.23256
0.84001,0.23685
0.84501,0.24105
0.85001,0.24518
0.85501,0.24923
0.86001,0.25321
0.86501,0.25713
0.87001,0.26097
0.87501,0.26475
0.88001,0.26848
0.88501,0.27214
0.89001,0.27575
0.89501,0.27931
0.90001,0.28282
0.90501,0.28629
0.91001,0.28971
0.91501,0.2931
0.92001,0.29645
0.92501,0.29977
0.93001,0.30306
0.93501,0.30632
0.94001,0.30957
0.94501,0.3128
0.95001,0.31602
0.95501,0.31924
0.96001,0.32247
0.96501,0.32572
0.97001,0.32899
0.97501,0.33231
0.98001,0.3357
0.98501,0.3392
0.99001,0.34287
0.99501,0.34686


==> DataIC/Data2IC0.25.dat <==
0.60001,0.0013961
0.61001,0.020004
0.62001,0.041944
0.63001,0.064254
0.64001,0.085908
0.65001,0.10647
0.66001,0.12578
0.67001,0.14382
0.68001,0.16061
0.69001,0.17623
0.70001,0.19075
0.71001,0.20428
0.72001,0.21689
0.73001,0.22867
0.74001,0.23969
0.75001,0.25001
0.76001,0.2597
0.77001,0.26883
0.78001,0.27743
0.79001,0.28555
0.80001,0.29324
0.81001,0.30053
0.82001,0.30747
0.83001,0.31407
0.84001,0.32037
0.85001,0.3264
0.86001,0.33217
0.87001,0.33772
0.88001,0.34306
0.89001,0.34822
0.90001,0.35321
0.91001,0.35805
0.92001,0.36277
0.93001,0.36738
0.94001,0.37192
0.95001,0.3764
0.96001,0.38086
0.97001,0.38537
0.98001,0.39
0.99001,0.39494


==> DataIC/Data2IC0.3.dat <==
0.56501,0.009587
0.57001,0.025926
0.57501,0.043469
0.58001,0.061126
0.58501,0.078385
0.59001,0.094989
0.59501,0.11082
0.60001,0.12582
0.60501,0.13999
0.61001,0.15335
0.61501,0.16595
0.62001,0.17781
0.62501,0.18898
0.63001,0.19951
0.63501,0.20945
0.64001,0.21883
0.64501,0.22769
0.65001,0.23607
0.65501,0.24402
0.66001,0.25155
0.66501,0.25869
0.67001,0.26548
0.67501,0.27194
0.68001,0.27809
0.68501,0.28396
0.69001,0.28955
0.69501,0.2949
0.70001,0.30001
0.70501,0.3049
0.71001,0.30959
0.71501,0.31408
0.72001,0.3184
0.72501,0.32254
0.73001,0.32653
0.73501,0.33036
0.74001,0.33405
0.74501,0.33761
0.75001,0.34104
0.75501,0.34436
0.76001,0.34756
0.76501,0.35065
0.77001,0.35365
0.77501,0.35654
0.78001,0.35935
0.78501,0.36207
0.79001,0.36471
0.79501,0.36727
0.80001,0.36976
0.80501,0.37217
0.81001,0.37452
0.81501,0.37681
0.82001,0.37904
0.82501,0.3812
0.83001,0.38332
0.83501,0.38538
0.84001,0.38739
0.84501,0.38936
0.85001,0.39128
0.85501,0.39315
0.86001,0.39499
0.86501,0.39679
0.87001,0.39855
0.87501,0.40027
0.88001,0.40197
0.88501,0.40363
0.89001,0.40526
0.89501,0.40686
0.90001,0.40844
0.90501,0.40999
0.91001,0.41152
0.91501,0.41303
0.92001,0.41452
0.92501,0.41599
0.93001,0.41744
0.93501,0.41888
0.94001,0.42031
0.94501,0.42173
0.95001,0.42315
0.95501,0.42456
0.96001,0.42597
0.96501,0.42739
0.97001,0.42882
0.97501,0.43026
0.98001,0.43174
0.98501,0.43326
0.99001,0.43486
0.99501,0.43659


==> DataIC/Data2IC0.35.dat <==
0.53501,0.00614
0.54001,0.035823
0.54501,0.067602
0.55001,0.097785
0.55501,0.12539
0.56001,0.15028
0.56501,0.1726
0.57001,0.1926
0.57501,0.21055
0.58001,0.22671
0.58501,0.2413
0.59001,0.25451
0.59501,0.26654
0.60001,0.2775
0.60501,0.28755
0.61001,0.29677
0.61501,0.30527
0.62001,0.31312
0.62501,0.3204
0.63001,0.32717
0.63501,0.33347
0.64001,0.33935
0.64501,0.34485
0.65001,0.35001
0.65501,0.35486
0.66001,0.35942
0.66501,0.36373
0.67001,0.36779
0.67501,0.37164
0.68001,0.37528
0.68501,0.37874
0.69001,0.38203
0.69501,0.38516
0.70001,0.38814
0.70501,0.39099
0.71001,0.39371
0.71501,0.3963
0.72001,0.39879
0.72501,0.40118
0.73001,0.40346
0.73501,0.40566
0.74001,0.40777
0.74501,0.4098
0.75001,0.41176
0.75501,0.41364
0.76001,0.41546
0.76501,0.41721
0.77001,0.41891
0.77501,0.42055
0.78001,0.42213
0.78501,0.42367
0.79001,0.42515
0.79501,0.4266
0.80001,0.428
0.80501,0.42935
0.81001,0.43067
0.81501,0.43196
0.82001,0.4332
0.82501,0.43442
0.83001,0.4356
0.83501,0.43676
0.84001,0.43788
0.84501,0.43898
0.85001,0.44005
0.85501,0.4411
0.86001,0.44212
0.86501,0.44312
0.87001,0.44411
0.87501,0.44507
0.88001,0.44601
0.88501,0.44693
0.89001,0.44784
0.89501,0.44873
0.90001,0.44961
0.90501,0.45047
0.91001,0.45132
0.91501,0.45216
0.92001,0.45298
0.92501,0.4538
0.93001,0.45461
0.93501,0.45541
0.94001,0.4562
0.94501,0.45699
0.95001,0.45777
0.95501,0.45855
0.96001,0.45934
0.96501,0.46012
0.97001,0.46091
0.97501,0.46171
0.98001,0.46253
0.98501,0.46337
0.99001,0.46426
0.99501,0.46522


==> DataIC/Data2IC0.375.dat <==
0.52501,0.013501
0.53001,0.058838
0.53501,0.10271
0.54001,0.14114
0.54501,0.17402
0.55001,0.20206
0.55501,0.22607
0.56001,0.24676
0.56501,0.26472
0.57001,0.28042
0.57501,0.29425
0.58001,0.30651
0.58501,0.31744
0.59001,0.32725
0.59501,0.3361
0.60001,0.34411
0.60501,0.3514
0.61001,0.35807
0.61501,0.36418
0.62001,0.36981
0.62501,0.37501
0.63001,0.37983
0.63501,0.3843
0.64001,0.38846
0.64501,0.39236
0.65001,0.396
0.65501,0.39941
0.66001,0.40262
0.66501,0.40564
0.67001,0.4085
0.67501,0.41119
0.68001,0.41374
0.68501,0.41616
0.69001,0.41846
0.69501,0.42064
0.70001,0.42272
0.70501,0.4247
0.71001,0.4266
0.71501,0.42841
0.72001,0.43014
0.72501,0.43179
0.73001,0.43338
0.73501,0.43491
0.74001,0.43637
0.74501,0.43778
0.75001,0.43914
0.75501,0.44045
0.76001,0.44171
0.76501,0.44292
0.77001,0.4441
0.77501,0.44523
0.78001,0.44633
0.78501,0.44739
0.79001,0.44842
0.79501,0.44942
0.80001,0.45039
0.80501,0.45133
0.81001,0.45224
0.81501,0.45313
0.82001,0.45399
0.82501,0.45483
0.83001,0.45565
0.83501,0.45644
0.84001,0.45722
0.84501,0.45798
0.85001,0.45872
0.85501,0.45944
0.86001,0.46015
0.86501,0.46084
0.87001,0.46152
0.87501,0.46218
0.88001,0.46283
0.88501,0.46347
0.89001,0.4641
0.89501,0.46471
0.90001,0.46532
0.90501,0.46591
0.91001,0.4665
0.91501,0.46708
0.92001,0.46765
0.92501,0.46821
0.93001,0.46877
0.93501,0.46932
0.94001,0.46986
0.94501,0.47041
0.95001,0.47095
0.95501,0.47149
0.96001,0.47203
0.96501,0.47257
0.97001,0.47311
0.97501,0.47367
0.98001,0.47423
0.98501,0.47481
0.99001,0.47542
0.99501,0.47609


==> DataIC/Data2IC0.4.dat <==
0.51501,0.0031789
0.52001,0.072427
0.52501,0.13649
0.53001,0.18695
0.53501,0.22631
0.54001,0.25745
0.54501,0.28253
0.55001,0.30309
0.55501,0.3202
0.56001,0.33465
0.56501,0.34701
0.57001,0.35768
0.57501,0.367
0.58001,0.37519
0.58501,0.38245
0.59001,0.38894
0.59501,0.39476
0.60001,0.40001
0.60501,0.40478
0.61001,0.40912
0.61501,0.4131
0.62001,0.41675
0.62501,0.42012
0.63001,0.42323
0.63501,0.42612
0.64001,0.42881
0.64501,0.43132
0.65001,0.43366
0.65501,0.43586
0.66001,0.43792
0.66501,0.43986
0.67001,0.44169
0.67501,0.44342
0.68001,0.44506
0.68501,0.44661
0.69001,0.44808
0.69501,0.44948
0.70001,0.45081
0.70501,0.45207
0.71001,0.45328
0.71501,0.45444
0.72001,0.45555
0.72501,0.4566
0.73001,0.45762
0.73501,0.45859
0.74001,0.45953
0.74501,0.46043
0.75001,0.46129
0.75501,0.46213
0.76001,0.46293
0.76501,0.46371
0.77001,0.46446
0.77501,0.46518
0.78001,0.46588
0.78501,0.46656
0.79001,0.46721
0.79501,0.46785
0.80001,0.46846
0.80501,0.46906
0.81001,0.46964
0.81501,0.47021
0.82001,0.47076
0.82501,0.47129
0.83001,0.47181
0.83501,0.47232
0.84001,0.47282
0.84501,0.4733
0.85001,0.47377
0.85501,0.47423
0.86001,0.47468
0.86501,0.47512
0.87001,0.47555
0.87501,0.47597
0.88001,0.47639
0.88501,0.47679
0.89001,0.47719
0.89501,0.47758
0.90001,0.47797
0.90501,0.47835
0.91001,0.47872
0.91501,0.47909
0.92001,0.47945
0.92501,0.47981
0.93001,0.48016
0.93501,0.48051
0.94001,0.48086
0.94501,0.48121
0.95001,0.48155
0.95501,0.48189
0.96001,0.48224
0.96501,0.48258
0.97001,0.48293
0.97501,0.48328
0.98001,0.48364
0.98501,0.48401
0.99001,0.4844
0.99501,0.48482


==> DataIC/Data2IC0.45.dat <==
0.50501,0.075759
0.51001,0.25966
0.51501,0.33599
0.52001,0.37598
0.52501,0.40042
0.53001,0.41685
0.53501,0.42866
0.54001,0.43754
0.54501,0.44446
0.55001,0.45001
0.55501,0.45456
0.56001,0.45835
0.56501,0.46156
0.57001,0.46432
0.57501,0.46671
0.58001,0.4688
0.58501,0.47065
0.59001,0.4723
0.59501,0.47377
0.60001,0.4751
0.60501,0.4763
0.61001,0.47739
0.61501,0.47839
0.62001,0.47931
0.62501,0.48015
0.63001,0.48093
0.63501,0.48165
0.64001,0.48233
0.64501,0.48295
0.65001,0.48354
0.65501,0.48409
0.66001,0.4846
0.66501,0.48508
0.67001,0.48554
0.67501,0.48597
0.68001,0.48638
0.68501,0.48676
0.69001,0.48713
0.69501,0.48748
0.70001,0.48781
0.70501,0.48812
0.71001,0.48842
0.71501,0.48871
0.72001,0.48899
0.72501,0.48925
0.73001,0.4895
0.73501,0.48974
0.74001,0.48997
0.74501,0.4902
0.75001,0.49041
0.75501,0.49062
0.76001,0.49082
0.76501,0.49101
0.77001,0.4912
0.77501,0.49138
0.78001,0.49155
0.78501,0.49172
0.79001,0.49188
0.79501,0.49204
0.80001,0.49219
0.80501,0.49234
0.81001,0.49248
0.81501,0.49262
0.82001,0.49276
0.82501,0.49289
0.83001,0.49302
0.83501,0.49315
0.84001,0.49327
0.84501,0.49339
0.85001,0.49351
0.85501,0.49362
0.86001,0.49373
0.86501,0.49384
0.87001,0.49395
0.87501,0.49405
0.88001,0.49416
0.88501,0.49426
0.89001,0.49436
0.89501,0.49445
0.90001,0.49455
0.90501,0.49464
0.91001,0.49473
0.91501,0.49482
0.92001,0.49491
0.92501,0.495
0.93001,0.49509
0.93501,0.49518
0.94001,0.49526
0.94501,0.49535
0.95001,0.49544
0.95501,0.49552
0.96001,0.49561
0.96501,0.49569
0.97001,0.49578
0.97501,0.49586
0.98001,0.49595
0.98501,0.49604
0.99001,0.49614
0.99501,0.49625


==> DataIC/DataIC0.25.dat <==
1e-05,0.59884
0.01001,0.60507
0.02001,0.61001
0.03001,0.61464
0.04001,0.61915
0.05001,0.62361
0.06001,0.62809
0.07001,0.63263
0.08001,0.63724
0.09001,0.64196
0.10001,0.6468
0.11001,0.65179
0.12001,0.65695
0.13001,0.66229
0.14001,0.66784
0.15001,0.67361
0.16001,0.67964
0.17001,0.68594
0.18001,0.69255
0.19001,0.69948
0.20001,0.70677
0.21001,0.71447
0.22001,0.72259
0.23001,0.73119
0.24001,0.74031
0.25001,0.75001
0.26001,0.76034
0.27001,0.77135
0.28001,0.78313
0.29001,0.79574
0.30001,0.80927
0.31001,0.8238
0.32001,0.83942
0.33001,0.85622
0.34001,0.87425
0.35001,0.89357
0.36001,0.91413
0.37001,0.93579
0.38001,0.9581
0.39001,0.98004
0.40001,0.99863


==> DataV/DataV_0.05.dat <==
0,0
0.001,0.0011429
0.002,0.0022857
0.003,0.0034286
0.004,0.0045714
0.005,0.0057143
0.006,0.0068571
0.007,0.008
0.008,0.0091429
0.009,0.010286
0.01,0.011429
0.011,0.012571
0.012,0.013714
0.013,0.014857
0.014,0.016
0.015,0.017143
0.016,0.018286
0.017,0.019429
0.018,0.020571
0.019,0.021714
0.02,0.022857
0.021,0.024
0.022,0.025143
0.023,0.026286
0.024,0.027429
0.025,0.028571
0.026,0.029714
0.027,0.030857
0.028,0.032
0.029,0.033143
0.03,0.034286
0.031,0.035429
0.032,0.036571
0.033,0.037714
0.034,0.038857
0.035,0.04
0.036,0.041143
0.037,0.042286
0.038,0.043429
0.039,0.044571
0.04,0.045714
0.041,0.046857
0.042,0.048
0.043,0.049143
0.044,0.050286
0.045,0.051429
0.046,0.052571
0.047,0.053714
0.048,0.054857
0.049,0.056
0.05,0.057143
0.051,0.058286
0.052,0.059429
0.053,0.060571
0.054,0.061714
0.055,0.062857
0.056,0.064
0.057,0.065143
0.058,0.066286
0.059,0.067429
0.06,0.068571
0.061,0.069714
0.062,0.070857
0.063,0.072
0.064,0.073143
0.065,0.074286
0.066,0.075429
0.067,0.076571
0.068,0.077714
0.069,0.078857
0.07,0.08
0.071,0.081143
0.072,0.082286
0.073,0.083429
0.074,0.084571
0.075,0.085714
0.076,0.086857
0.077,0.088
0.078,0.089143
0.079,0.090286
0.08,0.091429
0.081,0.092571
0.082,0.093714
0.083,0.094857
0.084,0.096
0.085,0.097143
0.086,0.098286
0.087,0.099429
0.088,0.10057
0.089,0.10171
0.09,0.10286
0.091,0.104
0.092,0.10514
0.093,0.10629
0.094,0.10743
0.095,0.10857
0.096,0.10971
0.097,0.11086
0.098,0.112
0.099,0.11314
0.1,0.11429
0.101,0.11543
0.102,0.11657
0.103,0.11771
0.104,0.11886
0.105,0.12
0.106,0.12114
0.107,0.12229
0.108,0.12343
0.109,0.12457
0.11,0.12571
0.111,0.12686
0.112,0.128
0.113,0.12914
0.114,0.13029
0.115,0.13143
0.116,0.13257
0.117,0.13371
0.118,0.13486
0.119,0.136
0.12,0.13714
0.121,0.13829
0.122,0.13943
0.123,0.14057
0.124,0.14171
0.125,0.14286
0.126,0.144
0.127,0.14514
0.128,0.14629
0.129,0.14743
0.13,0.14857
0.131,0.14971
0.132,0.15086
0.133,0.152
0.134,0.15314
0.135,0.15429
0.136,0.15543
0.137,0.15657
0.138,0.15771
0.139,0.15886
0.14,0.16
0.141,0.16114
0.142,0.16229
0.143,0.16343
0.144,0.16457
0.145,0.16571
0.146,0.16686
0.147,0.168
0.148,0.16914
0.149,0.17029
0.15,0.17143
0.151,0.17257
0.152,0.17371
0.153,0.17486
0.154,0.176
0.155,0.17714
0.156,0.17829
0.157,0.17943
0.158,0.18057
0.159,0.18171
0.16,0.18286
0.161,0.184
0.162,0.18514
0.163,0.18629
0.164,0.18743
0.165,0.18857
0.166,0.18971
0.167,0.19086
0.168,0.192
0.169,0.19314
0.17,0.19429
0.171,0.19543
0.172,0.19657
0.173,0.19771
0.174,0.19886
0.175,0.2
0.176,0.20114
0.177,0.20229
0.178,0.20343
0.179,0.20457
0.18,0.20571
0.181,0.20686
0.182,0.208
0.183,0.20914
0.184,0.21029
0.185,0.21143
0.186,0.21257
0.187,0.21371
0.188,0.21486
0.189,0.216
0.19,0.21714
0.191,0.21829
0.192,0.21943
0.193,0.22057
0.194,0.22171
0.195,0.22286
0.196,0.224
0.197,0.22514
0.198,0.22629
0.199,0.22743
0.2,0.22857
0.201,0.22971
0.202,0.23086
0.203,0.232
0.204,0.23314
0.205,0.23429
0.206,0.23543
0.207,0.23657
0.208,0.23771
0.209,0.23886
0.21,0.24
0.211,0.24114
0.212,0.24229
0.213,0.24343
0.214,0.24457
0.215,0.24571
0.216,0.24686
0.217,0.248
0.218,0.24914
0.219,0.25029
0.22,0.25143
0.221,0.25257
0.222,0.25371
0.223,0.25486
0.224,0.256
0.225,0.25714
0.226,0.25829
0.227,0.25943
0.228,0.26057
0.229,0.26171
0.23,0.26286
0.231,0.264
0.232,0.26514
0.233,0.26629
0.234,0.26743
0.235,0.26857
0.236,0.26971
0.237,0.27086
0.238,0.272
0.239,0.27314
0.24,0.27429
0.241,0.27543
0.242,0.27657
0.243,0.27771
0.244,0.27886
0.245,0.28
0.246,0.28114
0.247,0.28229
0.248,0.28343
0.249,0.28457
0.25,0.28571
0.251,0.28686
0.252,0.288
0.253,0.28914
0.254,0.29029
0.255,0.29143
0.256,0.29257
0.257,0.29371
0.258,0.29486
0.259,0.296
0.26,0.29714
0.261,0.29829
0.262,0.29943
0.263,0.30057
0.264,0.30171
0.265,0.30286
0.266,0.304
0.267,0.30514
0.268,0.30629
0.269,0.30743
0.27,0.30857
0.271,0.30971
0.272,0.31086
0.273,0.312
0.274,0.31314
0.275,0.31429
0.276,0.31543
0.277,0.31657
0.278,0.31771
0.279,0.31886
0.28,0.32
0.281,0.32114
0.282,0.32229
0.283,0.32343
0.284,0.32457
0.285,0.32571
0.286,0.32686
0.287,0.328
0.288,0.32914
0.289,0.33029
0.29,0.33143
0.291,0.33257
0.292,0.33371
0.293,0.33486
0.294,0.336
0.295,0.33714
0.296,0.33829
0.297,0.33943
0.298,0.34057
0.299,0.34171
0.3,0.34286
0.301,0.344
0.302,0.34514
0.303,0.34629
0.304,0.34743
0.305,0.34857
0.306,0.34971
0.307,0.35086
0.308,0.352
0.309,0.35314
0.31,0.35429
0.311,0.35543
0.312,0.35657
0.313,0.35771
0.314,0.35886
0.315,0.36
0.316,0.36114
0.317,0.36229
0.318,0.36343
0.319,0.36457
0.32,0.36571
0.321,0.36686
0.322,0.368
0.323,0.36914
0.324,0.37029
0.325,0.37143
0.326,0.37257
0.327,0.37371
0.328,0.37486
0.329,0.376
0.33,0.37714
0.331,0.37829
0.332,0.37943
0.333,0.38057
0.334,0.38171
0.335,0.38286
0.336,0.384
0.337,0.38514
0.338,0.38629
0.339,0.38743
0.34,0.38857
0.341,0.38969
0.342,0.3908
0.343,0.39192
0.344,0.39303
0.345,0.39415
0.346,0.39526
0.347,0.39637
0.348,0.39748
0.349,0.3986
0.35,0.39971
0.351,0.40083
0.352,0.40194
0.353,0.40305
0.354,0.40417
0.355,0.40528
0.356,0.4064
0.357,0.40751
0.358,0.40863
0.359,0.40975
0.36,0.41087
0.361,0.41198
0.362,0.4131
0.363,0.41422
0.364,0.41534
0.365,0.41646
0.366,0.41758
0.367,0.41871
0.368,0.41983
0.369,0.42095
0.37,0.42207
0.371,0.4232
0.372,0.42432
0.373,0.42545
0.374,0.42658
0.375,0.4277
0.376,0.42883
0.377,0.42996
0.378,0.43109
0.379,0.43222
0.38,0.43335
0.381,0.43448
0.382,0.43562
0.383,0.43675
0.384,0.43788
0.385,0.43902
0.386,0.44016
0.387,0.44129
0.388,0.44243
0.389,0.44357
0.39,0.44471
0.391,0.44585
0.392,0.44699
0.393,0.44813
0.394,0.44927
0.395,0.45041
0.396,0.45156
0.397,0.4527
0.398,0.45385
0.399,0.45499
0.4,0.45614
0.401,0.45729
0.402,0.45844
0.403,0.45959
0.404,0.46073
0.405,0.46189
0.406,0.46304
0.407,0.46419
0.408,0.46534
0.409,0.4665
0.41,0.46765
0.411,0.46881
0.412,0.46996
0.413,0.47112
0.414,0.47228
0.415,0.47344
0.416,0.4746
0.417,0.47576
0.418,0.47692
0.419,0.47808
0.42,0.47924
0.421,0.4804
0.422,0.48157
0.423,0.48273
0.424,0.48389
0.425,0.48506
0.426,0.48623
0.427,0.48739
0.428,0.48856
0.429,0.48973
0.43,0.4909
0.431,0.49206
0.432,0.49323
0.433,0.4944
0.434,0.49557
0.435,0.49674
0.436,0.49792
0.437,0.49909
0.438,0.50026
0.439,0.50143
0.44,0.5026
0.441,0.50378
0.442,0.50495
0.443,0.50612
0.444,0.50729
0.445,0.50847
0.446,0.50964
0.447,0.51081
0.448,0.51198
0.449,0.51314
0.45,0.51429
0.451,0.51543
0.452,0.51657
0.453,0.51771
0.454,0.51886
0.455,0.52
0.456,0.52114
0.457,0.52229
0.458,0.52343
0.459,0.52457
0.46,0.52571
0.461,0.52686
0.462,0.528
0.463,0.52914
0.464,0.53029
0.465,0.53143
0.466,0.53257
0.467,0.53371
0.468,0.53486
0.469,0.536
0.47,0.53714
0.471,0.53829
0.472,0.53943
0.473,0.54057
0.474,0.54171
0.475,0.54286
0.476,0.544
0.477,0.54514
0.478,0.54629
0.479,0.54743
0.48,0.54857
0.481,0.54971
0.482,0.55086
0.483,0.552
0.484,0.55314
0.485,0.55429
0.486,0.55543
0.487,0.55657
0.488,0.55771
0.489,0.55886
0.49,0.56
0.491,0.56114
0.492,0.56229
0.493,0.56343
0.494,0.56457
0.495,0.56571
0.496,0.56686
0.497,0.568
0.498,0.56914
0.499,0.57029
0.5,0.57143
0.501,0.57257
0.502,0.57371
0.503,0.57486
0.504,0.576
0.505,0.57714
0.506,0.57829
0.507,0.57943
0.508,0.58057
0.509,0.58171
0.51,0.58286
0.511,0.584
0.512,0.58514
0.513,0.58629
0.514,0.58743
0.515,0.58857
0.516,0.58971
0.517,0.59086
0.518,0.592
0.519,0.59314
0.52,0.59429
0.521,0.59543
0.522,0.59657
0.523,0.59771
0.524,0.59886
0.525,0.6
0.526,0.60114
0.527,0.60229
0.528,0.60343
0.529,0.60457
0.53,0.60571
0.531,0.60686
0.532,0.608
0.533,0.60914
0.534,0.61029
0.535,0.61143
0.536,0.61257
0.537,0.61371
0.538,0.61486
0.539,0.616
0.54,0.61714
0.541,0.61829
0.542,0.61943
0.543,0.62057
0.544,0.62171
0.545,0.62286
0.546,0.624
0.547,0.62514
0.548,0.62629
0.549,0.62743
0.55,0.62857
0.551,0.62971
0.552,0.63086
0.553,0.632
0.554,0.63314
0.555,0.63429
0.556,0.63543
0.557,0.63657
0.558,0.63771
0.559,0.63886
0.56,0.64
0.561,0.64114
0.562,0.64229
0.563,0.64343
0.564,0.64457
0.565,0.64571
0.566,0.64686
0.567,0.648
0.568,0.64914
0.569,0.65029
0.57,0.65143
0.571,0.65257
0.572,0.65371
0.573,0.65486
0.574,0.656
0.575,0.65714
0.576,0.65829
0.577,0.65943
0.578,0.66057
0.579,0.66171
0.58,0.66286
0.581,0.664
0.582,0.66514
0.583,0.66629
0.584,0.66743
0.585,0.66857
0.586,0.66971
0.587,0.67086
0.588,0.672
0.589,0.67314
0.59,0.67429
0.591,0.67543
0.592,0.67657
0.593,0.67771
0.594,0.67886
0.595,0.68
0.596,0.68114
0.597,0.68229
0.598,0.68343
0.599,0.68457
0.6,0.68571
0.601,0.68686
0.602,0.688
0.603,0.68914
0.604,0.69029
0.605,0.69143
0.606,0.69257
0.607,0.69371
0.608,0.69486
0.609,0.696
0.61,0.69714
0.611,0.69829
0.612,0.69943
0.613,0.70057
0.614,0.70171
0.615,0.70286
0.616,0.704
0.617,0.70514
0.618,0.70629
0.619,0.70743
0.62,0.70857
0.621,0.70971
0.622,0.71086
0.623,0.712
0.624,0.71314
0.625,0.71429
0.626,0.71543
0.627,0.71657
0.628,0.71771
0.629,0.71886
0.63,0.72
0.631,0.72114
0.632,0.72229
0.633,0.72343
0.634,0.72457
0.635,0.72571
0.636,0.72686
0.637,0.728
0.638,0.72914
0.639,0.73029
0.64,0.73143
0.641,0.73257
0.642,0.73371
0.643,0.73486
0.644,0.736
0.645,0.73714
0.646,0.73829
0.647,0.73943
0.648,0.74057
0.649,0.74171
0.65,0.74286
0.651,0.744
0.652,0.74514
0.653,0.74629
0.654,0.74743
0.655,0.74857
0.656,0.74971
0.657,0.75086
0.658,0.752
0.659,0.75314
0.66,0.75429
0.661,0.75543
0.662,0.75657
0.663,0.75771
0.664,0.75886
0.665,0.76
0.666,0.76114
0.667,0.76229
0.668,0.76343
0.669,0.76457
0.67,0.76571
0.671,0.76686
0.672,0.768
0.673,0.76914
0.674,0.77029
0.675,0.77143
0.676,0.77257
0.677,0.77371
0.678,0.77486
0.679,0.776
0.68,0.77714
0.681,0.77829
0.682,0.77943
0.683,0.78057
0.684,0.78171
0.685,0.78286
0.686,0.784
0.687,0.78514
0.688,0.78629
0.689,0.78743
0.69,0.78857
0.691,0.78971
0.692,0.79086
0.693,0.792
0.694,0.79314
0.695,0.79429
0.696,0.79543
0.697,0.79657
0.698,0.79771
0.699,0.79886
0.7,0.8
0.701,0.80114
0.702,0.80229
0.703,0.80343
0.704,0.80457
0.705,0.80571
0.706,0.80686
0.707,0.808
0.708,0.80914
0.709,0.81029
0.71,0.81143
0.711,0.81257
0.712,0.81371
0.713,0.81486
0.714,0.816
0.715,0.81714
0.716,0.81829
0.717,0.81943
0.718,0.82057
0.719,0.82171
0.72,0.82286
0.721,0.824
0.722,0.82514
0.723,0.82629
0.724,0.82743
0.725,0.82857
0.726,0.82971
0.727,0.83086
0.728,0.832
0.729,0.83314
0.73,0.83429
0.731,0.83543
0.732,0.83657
0.733,0.83771
0.734,0.83886
0.735,0.84
0.736,0.84114
0.737,0.84229
0.738,0.84343
0.739,0.84457
0.74,0.84571
0.741,0.84686
0.742,0.848
0.743,0.84914
0.744,0.85029
0.745,0.85143
0.746,0.85257
0.747,0.85371
0.748,0.85486
0.749,0.856
0.75,0.85714
0.751,0.85829
0.752,0.85943
0.753,0.86057
0.754,0.86171
0.755,0.86286
0.756,0.864
0.757,0.86514
0.758,0.86629
0.759,0.86743
0.76,0.86857
0.761,0.86971
0.762,0.87086
0.763,0.872
0.764,0.87314
0.765,0.87429
0.766,0.87543
0.767,0.87657
0.768,0.87771
0.769,0.87886
0.77,0.88
0.771,0.88114
0.772,0.88229
0.773,0.88343
0.774,0.88457
0.775,0.88571
0.776,0.88686
0.777,0.888
0.778,0.88914
0.779,0.89029
0.78,0.89143
0.781,0.89257
0.782,0.89371
0.783,0.89486
0.784,0.896
0.785,0.89714
0.786,0.89829
0.787,0.89943
0.788,0.90057
0.789,0.90171
0.79,0.90286
0.791,0.904
0.792,0.90514
0.793,0.90629
0.794,0.90743
0.795,0.90857
0.796,0.90971
0.797,0.91086
0.798,0.912
0.799,0.91314
0.8,0.91429
0.801,0.91543
0.802,0.91657
0.803,0.91771
0.804,0.91886
0.805,0.92
0.806,0.92114
0.807,0.92229
0.808,0.92343
0.809,0.92457
0.81,0.92571
0.811,0.92686
0.812,0.928
0.813,0.92914
0.814,0.93029
0.815,0.93143
0.816,0.93257
0.817,0.93371
0.818,0.93486
0.819,0.936
0.82,0.93714
0.821,0.93829
0.822,0.93943
0.823,0.94057
0.824,0.94171
0.825,0.94286
0.826,0.944
0.827,0.94514
0.828,0.94629
0.829,0.94743
0.83,0.94857
0.831,0.94971
0.832,0.95086
0.833,0.952
0.834,0.95314
0.835,0.95429
0.836,0.95543
0.837,0.95657
0.838,0.95771
0.839,0.95886
0.84,0.96
0.841,0.96114
0.842,0.96229
0.843,0.96343
0.844,0.96457
0.845,0.96571
0.846,0.96686
0.847,0.968
0.848,0.96914
0.849,0.97029
0.85,0.97143
0.851,0.97257
0.852,0.97371
0.853,0.97486
0.854,0.976
0.855,0.97714
0.856,0.97829
0.857,0.97943
0.858,0.98057
0.859,0.98171
0.86,0.98286
0.861,0.984
0.862,0.98514
0.863,0.98629
0.864,0.98743
0.865,0.98857
0.866,0.98971
0.867,0.99086
0.868,0.992
0.869,0.99314
0.87,0.99429
0.871,0.99543
0.872,0.99657
0.873,0.99771
0.874,0.99886
0.875,1
0.876,1
0.877,1
0.878,1
0.879,1
0.88,1
0.881,1
0.882,1
0.883,1
0.884,1
0.885,1
0.886,1
0.887,1
0.888,1
0.889,1
0.89,1
0.891,1
0.892,1
0.893,1
0.894,1
0.895,1
0.896,1
0.897,1
0.898,1
0.899,1
0.9,1
0.901,1
0.902,1
0.903,1
0.904,1
0.905,1
0.906,1
0.907,1
0.908,1
0.909,1
0.91,1
0.911,1
0.912,1
0.913,1
0.914,1
0.915,1
0.916,1
0.917,1
0.918,1
0.919,1
0.92,1
0.921,1
0.922,1
0.923,1
0.924,1
0.925,1
0.926,1
0.927,1
0.928,1
0.929,1
0.93,1
0.931,1
0.932,1
0.933,1
0.934,1
0.935,1
0.936,1
0.937,1
0.938,1
0.939,1
0.94,1
0.941,1
0.942,1
0.943,1
0.944,1
0.945,1
0.946,1
0.947,1
0.948,1
0.949,1
0.95,1
0.951,1
0.952,1
0.953,1
0.954,1
0.955,1
0.956,1
0.957,1
0.958,1
0.959,1
0.96,1
0.961,1
0.962,1
0.963,1
0.964,1
0.965,1
0.966,1
0.967,1
0.968,1
0.969,1
0.97,1
0.971,1
0.972,1
0.973,1
0.974,1
0.975,1
0.976,1
0.977,1
0.978,1
0.979,1
0.98,1
0.981,1
0.982,1
0.983,1
0.984,1
0.985,1
0.986,1
0.987,1
0.988,1
0.989,1
0.99,1
0.991,1
0.992,1
0.993,1
0.994,1
0.995,1
0.996,1
0.997,1
0.998,1
0.999,1
1,1


==> DataV/DataV_0.15.dat <==
0,0
0.001,0.0011429
0.002,0.0022857
0.003,0.0034286
0.004,0.0045714
0.005,0.0057143
0.006,0.0068571
0.007,0.008
0.008,0.0091429
0.009,0.010286
0.01,0.011429
0.011,0.012571
0.012,0.013714
0.013,0.014857
0.014,0.016
0.015,0.017143
0.016,0.018286
0.017,0.019429
0.018,0.020571
0.019,0.021714
0.02,0.022857
0.021,0.024
0.022,0.025143
0.023,0.026286
0.024,0.027429
0.025,0.028571
0.026,0.029714
0.027,0.030857
0.028,0.032
0.029,0.033143
0.03,0.034286
0.031,0.035429
0.032,0.036571
0.033,0.037714
0.034,0.038857
0.035,0.04
0.036,0.041143
0.037,0.042286
0.038,0.043429
0.039,0.044571
0.04,0.045714
0.041,0.046857
0.042,0.048
0.043,0.049143
0.044,0.050286
0.045,0.051429
0.046,0.052571
0.047,0.053714
0.048,0.054857
0.049,0.056
0.05,0.057143
0.051,0.058286
0.052,0.059429
0.053,0.060571
0.054,0.061714
0.055,0.062857
0.056,0.064
0.057,0.065143
0.058,0.066286
0.059,0.067429
0.06,0.068571
0.061,0.069714
0.062,0.070857
0.063,0.072
0.064,0.073143
0.065,0.074286
0.066,0.075429
0.067,0.076571
0.068,0.077714
0.069,0.078857
0.07,0.08
0.071,0.081143
0.072,0.082286
0.073,0.083429
0.074,0.084571
0.075,0.085714
0.076,0.086857
0.077,0.088
0.078,0.089143
0.079,0.090286
0.08,0.091429
0.081,0.092571
0.082,0.093714
0.083,0.094857
0.084,0.096
0.085,0.097143
0.086,0.098286
0.087,0.099429
0.088,0.10057
0.089,0.10171
0.09,0.10286
0.091,0.104
0.092,0.10514
0.093,0.10629
0.094,0.10734
0.095,0.10822
0.096,0.10908
0.097,0.10991
0.098,0.11074
0.099,0.11155
0.1,0.11235
0.101,0.11314
0.102,0.11392
0.103,0.1147
0.104,0.11547
0.105,0.11624
0.106,0.117
0.107,0.11775
0.108,0.1185
0.109,0.11925
0.11,0.11999
0.111,0.12073
0.112,0.12147
0.113,0.1222
0.114,0.12293
0.115,0.12366
0.116,0.12438
0.117,0.1251
0.118,0.12582
0.119,0.12654
0.12,0.12725
0.121,0.12796
0.122,0.12867
0.123,0.12938
0.124,0.13009
0.125,0.13079
0.126,0.1315
0.127,0.1322
0.128,0.1329
0.129,0.1336
0.13,0.13429
0.131,0.13499
0.132,0.13569
0.133,0.13638
0.134,0.13707
0.135,0.13776
0.136,0.13845
0.137,0.13914
0.138,0.13983
0.139,0.14052
0.14,0.14121
0.141,0.1419
0.142,0.14258
0.143,0.14327
0.144,0.14395
0.145,0.14464
0.146,0.14532
0.147,0.146
0.148,0.14669
0.149,0.14737
0.15,0.14805
0.151,0.14873
0.152,0.14941
0.153,0.1501
0.154,0.15078
0.155,0.15146
0.156,0.15214
0.157,0.15282
0.158,0.1535
0.159,0.15418
0.16,0.15486
0.161,0.15554
0.162,0.15622
0.163,0.1569
0.164,0.15758
0.165,0.15826
0.166,0.15894
0.167,0.15962
0.168,0.1603
0.169,0.16098
0.17,0.16166
0.171,0.16234
0.172,0.16302
0.173,0.1637
0.174,0.16439
0.175,0.16507
0.176,0.16575
0.177,0.16643
0.178,0.16711
0.179,0.1678
0.18,0.16848
0.181,0.16916
0.182,0.16985
0.183,0.17053
0.184,0.17122
0.185,0.1719
0.186,0.17259
0.187,0.17327
0.188,0.17396
0.189,0.17465
0.19,0.17534
0.191,0.17602
0.192,0.17671
0.193,0.1774
0.194,0.17809
0.195,0.17878
0.196,0.17947
0.197,0.18017
0.198,0.18086
0.199,0.18155
0.2,0.18224
0.201,0.18294
0.202,0.18363
0.203,0.18433
0.204,0.18503
0.205,0.18572
0.206,0.18642
0.207,0.18712
0.208,0.18782
0.209,0.18852
0.21,0.18922
0.211,0.18992
0.212,0.19062
0.213,0.19133
0.214,0.19203
0.215,0.19274
0.216,0.19344
0.217,0.19415
0.218,0.19486
0.219,0.19556
0.22,0.19627
0.221,0.19698
0.222,0.1977
0.223,0.19841
0.224,0.19912
0.225,0.19984
0.226,0.20055
0.227,0.20127
0.228,0.20198
0.229,0.2027
0.23,0.20342
0.231,0.20414
0.232,0.20486
0.233,0.20558
0.234,0.20631
0.235,0.20703
0.236,0.20776
0.237,0.20848
0.238,0.20921
0.239,0.20994
0.24,0.21067
0.241,0.2114
0.242,0.21213
0.243,0.21287
0.244,0.2136
0.245,0.21433
0.246,0.21507
0.247,0.21581
0.248,0.21655
0.249,0.21729
0.25,0.21803
0.251,0.21877
0.252,0.21952
0.253,0.22026
0.254,0.22101
0.255,0.22175
0.256,0.2225
0.257,0.22325
0.258,0.224
0.259,0.22476
0.26,0.22551
0.261,0.22627
0.262,0.22702
0.263,0.22778
0.264,0.22854
0.265,0.2293
0.266,0.23006
0.267,0.23083
0.268,0.23159
0.269,0.23236
0.27,0.23313
0.271,0.2339
0.272,0.23467
0.273,0.23544
0.274,0.23621
0.275,0.23698
0.276,0.23776
0.277,0.23854
0.278,0.23932
0.279,0.2401
0.28,0.24088
0.281,0.24166
0.282,0.24245
0.283,0.24324
0.284,0.24402
0.285,0.24481
0.286,0.2456
0.287,0.2464
0.288,0.24719
0.289,0.24799
0.29,0.24878
0.291,0.24958
0.292,0.25038
0.293,0.25119
0.294,0.25199
0.295,0.25279
0.296,0.2536
0.297,0.25441
0.298,0.25522
0.299,0.25603
0.3,0.25685
0.301,0.25766
0.302,0.25848
0.303,0.2593
0.304,0.26012
0.305,0.26094
0.306,0.26176
0.307,0.26259
0.308,0.26342
0.309,0.26425
0.31,0.26508
0.311,0.26591
0.312,0.26674
0.313,0.26758
0.314,0.26842
0.315,0.26926
0.316,0.2701
0.317,0.27094
0.318,0.27179
0.319,0.27263
0.32,0.27348
0.321,0.27433
0.322,0.27518
0.323,0.27604
0.324,0.27689
0.325,0.27775
0.326,0.27861
0.327,0.27947
0.328,0.28034
0.329,0.2812
0.33,0.28207
0.331,0.28294
0.332,0.28381
0.333,0.28468
0.334,0.28556
0.335,0.28644
0.336,0.28732
0.337,0.2882
0.338,0.28908
0.339,0.28996
0.34,0.29085
0.341,0.29174
0.342,0.29263
0.343,0.29353
0.344,0.29442
0.345,0.29532
0.346,0.29622
0.347,0.29712
0.348,0.29802
0.349,0.29893
0.35,0.29984
0.351,0.30075
0.352,0.30166
0.353,0.30257
0.354,0.30349
0.355,0.30441
0.356,0.30533
0.357,0.30625
0.358,0.30718
0.359,0.3081
0.36,0.30903
0.361,0.30996
0.362,0.3109
0.363,0.31183
0.364,0.31277
0.365,0.31371
0.366,0.31465
0.367,0.3156
0.368,0.31654
0.369,0.31749
0.37,0.31845
0.371,0.3194
0.372,0.32036
0.373,0.32131
0.374,0.32228
0.375,0.32324
0.376,0.3242
0.377,0.32517
0.378,0.32614
0.379,0.32711
0.38,0.32809
0.381,0.32907
0.382,0.33005
0.383,0.33103
0.384,0.33201
0.385,0.333
0.386,0.33399
0.387,0.33498
0.388,0.33597
0.389,0.33697
0.39,0.33797
0.391,0.33897
0.392,0.33997
0.393,0.34098
0.394,0.34199
0.395,0.343
0.396,0.34402
0.397,0.34503
0.398,0.34605
0.399,0.34707
0.4,0.3481
0.401,0.34912
0.402,0.35015
0.403,0.35118
0.404,0.35222
0.405,0.35325
0.406,0.35429
0.407,0.35534
0.408,0.35638
0.409,0.35743
0.41,0.35848
0.411,0.35953
0.412,0.36059
0.413,0.36164
0.414,0.3627
0.415,0.36377
0.416,0.36483
0.417,0.3659
0.418,0.36697
0.419,0.36805
0.42,0.36912
0.421,0.3702
0.422,0.37129
0.423,0.37237
0.424,0.37346
0.425,0.37455
0.426,0.37564
0.427,0.37674
0.428,0.37784
0.429,0.37894
0.43,0.38004
0.431,0.38115
0.432,0.38226
0.433,0.38337
0.434,0.38449
0.435,0.38561
0.436,0.38673
0.437,0.38785
0.438,0.38898
0.439,0.39011
0.44,0.39124
0.441,0.39238
0.442,0.39352
0.443,0.39466
0.444,0.39581
0.445,0.39695
0.446,0.3981
0.447,0.39926
0.448,0.40041
0.449,0.40157
0.45,0.40274
0.451,0.4039
0.452,0.40507
0.453,0.40624
0.454,0.40742
0.455,0.40859
0.456,0.40977
0.457,0.41096
0.458,0.41214
0.459,0.41333
0.46,0.41453
0.461,0.41572
0.462,0.41692
0.463,0.41812
0.464,0.41933
0.465,0.42054
0.466,0.42175
0.467,0.42296
0.468,0.42418
0.469,0.4254
0.47,0.42662
0.471,0.42785
0.472,0.42908
0.473,0.43031
0.474,0.43155
0.475,0.43279
0.476,0.43403
0.477,0.43528
0.478,0.43653
0.479,0.43778
0.48,0.43904
0.481,0.4403
0.482,0.44156
0.483,0.44282
0.484,0.44409
0.485,0.44536
0.486,0.44664
0.487,0.44792
0.488,0.4492
0.489,0.45048
0.49,0.45177
0.491,0.45306
0.492,0.45436
0.493,0.45566
0.494,0.45696
0.495,0.45826
0.496,0.45957
0.497,0.46088
0.498,0.4622
0.499,0.46351
0.5,0.46483
0.501,0.46616
0.502,0.46749
0.503,0.46882
0.504,0.47015
0.505,0.47149
0.506,0.47283
0.507,0.47418
0.508,0.47553
0.509,0.47688
0.51,0.47823
0.511,0.47959
0.512,0.48095
0.513,0.48232
0.514,0.48369
0.515,0.48506
0.516,0.48643
0.517,0.48781
0.518,0.48919
0.519,0.49058
0.52,0.49197
0.521,0.49336
0.522,0.49476
0.523,0.49616
0.524,0.49756
0.525,0.49896
0.526,0.50037
0.527,0.50179
0.528,0.5032
0.529,0.50462
0.53,0.50605
0.531,0.50747
0.532,0.5089
0.533,0.51034
0.534,0.51177
0.535,0.51322
0.536,0.51466
0.537,0.51611
0.538,0.51756
0.539,0.51901
0.54,0.52047
0.541,0.52193
0.542,0.5234
0.543,0.52486
0.544,0.52634
0.545,0.52781
0.546,0.52929
0.547,0.53077
0.548,0.53226
0.549,0.53375
0.55,0.53524
0.551,0.53673
0.552,0.53823
0.553,0.53974
0.554,0.54124
0.555,0.54275
0.556,0.54426
0.557,0.54578
0.558,0.5473
0.559,0.54882
0.56,0.55035
0.561,0.55188
0.562,0.55341
0.563,0.55495
0.564,0.55649
0.565,0.55803
0.566,0.55958
0.567,0.56113
0.568,0.56268
0.569,0.56424
0.57,0.5658
0.571,0.56736
0.572,0.56893
0.573,0.5705
0.574,0.57207
0.575,0.57365
0.576,0.57523
0.577,0.57681
0.578,0.5784
0.579,0.57999
0.58,0.58158
0.581,0.58317
0.582,0.58477
0.583,0.58638
0.584,0.58798
0.585,0.58959
0.586,0.5912
0.587,0.59282
0.588,0.59443
0.589,0.59606
0.59,0.59768
0.591,0.59931
0.592,0.60094
0.593,0.60257
0.594,0.60421
0.595,0.60585
0.596,0.60749
0.597,0.60913
0.598,0.61078
0.599,0.61243
0.6,0.61409
0.601,0.61574
0.602,0.6174
0.603,0.61907
0.604,0.62073
0.605,0.6224
0.606,0.62407
0.607,0.62574
0.608,0.62742
0.609,0.6291
0.61,0.63078
0.611,0.63247
0.612,0.63415
0.613,0.63584
0.614,0.63754
0.615,0.63923
0.616,0.64093
0.617,0.64263
0.618,0.64433
0.619,0.64603
0.62,0.64774
0.621,0.64945
0.622,0.65116
0.623,0.65287
0.624,0.65459
0.625,0.65631
0.626,0.65803
0.627,0.65975
0.628,0.66147
0.629,0.6632
0.63,0.66493
0.631,0.66666
0.632,0.66839
0.633,0.67012
0.634,0.67186
0.635,0.6736
0.636,0.67534
0.637,0.67708
0.638,0.67882
0.639,0.68056
0.64,0.68231
0.641,0.68406
0.642,0.6858
0.643,0.68755
0.644,0.68931
0.645,0.69106
0.646,0.69281
0.647,0.69457
0.648,0.69632
0.649,0.69808
0.65,0.69984
0.651,0.7016
0.652,0.70335
0.653,0.70512
0.654,0.70688
0.655,0.70864
0.656,0.7104
0.657,0.71216
0.658,0.71393
0.659,0.71569
0.66,0.71745
0.661,0.71922
0.662,0.72098
0.663,0.72275
0.664,0.72451
0.665,0.72628
0.666,0.72804
0.667,0.7298
0.668,0.73157
0.669,0.73333
0.67,0.73509
0.671,0.73686
0.672,0.73862
0.673,0.74038
0.674,0.74214
0.675,0.7439
0.676,0.74565
0.677,0.74741
0.678,0.74917
0.679,0.75092
0.68,0.75267
0.681,0.75442
0.682,0.75617
0.683,0.75792
0.684,0.75966
0.685,0.76141
0.686,0.76315
0.687,0.76489
0.688,0.76662
0.689,0.76836
0.69,0.77009
0.691,0.77182
0.692,0.77354
0.693,0.77527
0.694,0.77698
0.695,0.7787
0.696,0.78041
0.697,0.78212
0.698,0.78382
0.699,0.78552
0.7,0.78722
0.701,0.78891
0.702,0.7906
0.703,0.79228
0.704,0.79396
0.705,0.79563
0.706,0.7973
0.707,0.79896
0.708,0.80061
0.709,0.80226
0.71,0.8039
0.711,0.80554
0.712,0.80716
0.713,0.80878
0.714,0.8104
0.715,0.812
0.716,0.8136
0.717,0.81518
0.718,0.81676
0.719,0.81833
0.72,0.81988
0.721,0.82143
0.722,0.82296
0.723,0.82448
0.724,0.82598
0.725,0.82747
0.726,0.82894
0.727,0.83038
0.728,0.8318
0.729,0.83314
0.73,0.83429
0.731,0.83543
0.732,0.83657
0.733,0.83771
0.734,0.83886
0.735,0.84
0.736,0.84114
0.737,0.84229
0.738,0.84343
0.739,0.84457
0.74,0.84571
0.741,0.84686
0.742,0.848
0.743,0.84914
0.744,0.85029
0.745,0.85143
0.746,0.85257
0.747,0.85371
0.748,0.85486
0.749,0.856
0.75,0.85714
0.751,0.85829
0.752,0.85943
0.753,0.86057
0.754,0.86171
0.755,0.86286
0.756,0.864
0.757,0.86514
0.758,0.86629
0.759,0.86743
0.76,0.86857
0.761,0.86971
0.762,0.87086
0.763,0.872
0.764,0.87314
0.765,0.87429
0.766,0.87543
0.767,0.87657
0.768,0.87771
0.769,0.87886
0.77,0.88
0.771,0.88114
0.772,0.88229
0.773,0.88343
0.774,0.88457
0.775,0.88571
0.776,0.88686
0.777,0.888
0.778,0.88914
0.779,0.89029
0.78,0.89143
0.781,0.89257
0.782,0.89371
0.783,0.89486
0.784,0.896
0.785,0.89714
0.786,0.89829
0.787,0.89943
0.788,0.90057
0.789,0.90171
0.79,0.90286
0.791,0.904
0.792,0.90514
0.793,0.90629
0.794,0.90743
0.795,0.90857
0.796,0.90971
0.797,0.91086
0.798,0.912
0.799,0.91314
0.8,0.91429
0.801,0.91543
0.802,0.91657
0.803,0.91771
0.804,0.91886
0.805,0.92
0.806,0.92114
0.807,0.92229
0.808,0.92343
0.809,0.92457
0.81,0.92571
0.811,0.92686
0.812,0.928
0.813,0.92914
0.814,0.93029
0.815,0.93143
0.816,0.93257
0.817,0.93371
0.818,0.93486
0.819,0.936
0.82,0.93714
0.821,0.93829
0.822,0.93943
0.823,0.94057
0.824,0.94171
0.825,0.94286
0.826,0.944
0.827,0.94514
0.828,0.94629
0.829,0.94743
0.83,0.94857
0.831,0.94971
0.832,0.95086
0.833,0.952
0.834,0.95314
0.835,0.95429
0.836,0.95543
0.837,0.95657
0.838,0.95771
0.839,0.95886
0.84,0.96
0.841,0.96114
0.842,0.96229
0.843,0.96343
0.844,0.96457
0.845,0.96571
0.846,0.96686
0.847,0.968
0.848,0.96914
0.849,0.97029
0.85,0.97143
0.851,0.97257
0.852,0.97371
0.853,0.97486
0.854,0.976
0.855,0.97714
0.856,0.97829
0.857,0.97943
0.858,0.98057
0.859,0.98171
0.86,0.98286
0.861,0.984
0.862,0.98514
0.863,0.98629
0.864,0.98743
0.865,0.98857
0.866,0.98971
0.867,0.99086
0.868,0.992
0.869,0.99314
0.87,0.99429
0.871,0.99543
0.872,0.99657
0.873,0.99771
0.874,0.99886
0.875,1
0.876,1
0.877,1
0.878,1
0.879,1
0.88,1
0.881,1
0.882,1
0.883,1
0.884,1
0.885,1
0.886,1
0.887,1
0.888,1
0.889,1
0.89,1
0.891,1
0.892,1
0.893,1
0.894,1
0.895,1
0.896,1
0.897,1
0.898,1
0.899,1
0.9,1
0.901,1
0.902,1
0.903,1
0.904,1
0.905,1
0.906,1
0.907,1
0.908,1
0.909,1
0.91,1
0.911,1
0.912,1
0.913,1
0.914,1
0.915,1
0.916,1
0.917,1
0.918,1
0.919,1
0.92,1
0.921,1
0.922,1
0.923,1
0.924,1
0.925,1
0.926,1
0.927,1
0.928,1
0.929,1
0.93,1
0.931,1
0.932,1
0.933,1
0.934,1
0.935,1
0.936,1
0.937,1
0.938,1
0.939,1
0.94,1
0.941,1
0.942,1
0.943,1
0.944,1
0.945,1
0.946,1
0.947,1
0.948,1
0.949,1
0.95,1
0.951,1
0.952,1
0.953,1
0.954,1
0.955,1
0.956,1
0.957,1
0.958,1
0.959,1
0.96,1
0.961,1
0.962,1
0.963,1
0.964,1
0.965,1
0.966,1
0.967,1
0.968,1
0.969,1
0.97,1
0.971,1
0.972,1
0.973,1
0.974,1
0.975,1
0.976,1
0.977,1
0.978,1
0.979,1
0.98,1
0.981,1
0.982,1
0.983,1
0.984,1
0.985,1
0.986,1
0.987,1
0.988,1
0.989,1
0.99,1
0.991,1
0.992,1
0.993,1
0.994,1
0.995,1
0.996,1
0.997,1
0.998,1
0.999,1
1,1


==> DataV/DataV_0.25.dat <==
0,0
0.001,0.0011429
0.002,0.0022857
0.003,0.0034286
0.004,0.0045714
0.005,0.0057143
0.006,0.0068571
0.007,0.008
0.008,0.0091429
0.009,0.010286
0.01,0.011429
0.011,0.012571
0.012,0.013714
0.013,0.014857
0.014,0.016
0.015,0.017143
0.016,0.018286
0.017,0.019429
0.018,0.020571
0.019,0.021714
0.02,0.022857
0.021,0.024
0.022,0.025143
0.023,0.026286
0.024,0.027429
0.025,0.028571
0.026,0.029714
0.027,0.030857
0.028,0.032
0.029,0.033143
0.03,0.034286
0.031,0.035429
0.032,0.036571
0.033,0.037714
0.034,0.038464
0.035,0.039137
0.036,0.039771
0.037,0.04038
0.038,0.040967
0.039,0.041536
0.04,0.042091
0.041,0.042632
0.042,0.043161
0.043,0.04368
0.044,0.04419
0.045,0.044691
0.046,0.045185
0.047,0.045671
0.048,0.04615
0.049,0.046624
0.05,0.047092
0.051,0.047554
0.052,0.048011
0.053,0.048465
0.054,0.048912
0.055,0.049357
0.056,0.049797
0.057,0.050233
0.058,0.050667
0.059,0.051095
0.06,0.051523
0.061,0.051946
0.062,0.052367
0.063,0.052785
0.064,0.053201
0.065,0.053613
0.066,0.054024
0.067,0.054432
0.068,0.054839
0.069,0.055244
0.07,0.055645
0.071,0.056047
0.072,0.056445
0.073,0.056842
0.074,0.057238
0.075,0.057632
0.076,0.058024
0.077,0.058416
0.078,0.058805
0.079,0.059194
0.08,0.059581
0.081,0.059967
0.082,0.060352
0.083,0.060737
0.084,0.061119
0.085,0.061501
0.086,0.061882
0.087,0.062262
0.088,0.062641
0.089,0.06302
0.09,0.063398
0.091,0.063774
0.092,0.064151
0.093,0.064526
0.094,0.064901
0.095,0.065276
0.096,0.065649
0.097,0.066023
0.098,0.066395
0.099,0.066768
0.1,0.067139
0.101,0.067511
0.102,0.067882
0.103,0.068253
0.104,0.068623
0.105,0.068994
0.106,0.069362
0.107,0.069733
0.108,0.070101
0.109,0.07047
0.11,0.070839
0.111,0.071207
0.112,0.071575
0.113,0.071944
0.114,0.072311
0.115,0.072679
0.116,0.073047
0.117,0.073414
0.118,0.073782
0.119,0.07415
0.12,0.074517
0.121,0.074884
0.122,0.075252
0.123,0.07562
0.124,0.075987
0.125,0.076355
0.126,0.076722
0.127,0.07709
0.128,0.077458
0.129,0.077825
0.13,0.078193
0.131,0.078561
0.132,0.078929
0.133,0.079298
0.134,0.079667
0.135,0.080035
0.136,0.080404
0.137,0.080774
0.138,0.081142
0.139,0.081512
0.14,0.081881
0.141,0.082252
0.142,0.082622
0.143,0.082993
0.144,0.083364
0.145,0.083734
0.146,0.084106
0.147,0.084478
0.148,0.08485
0.149,0.085222
0.15,0.085595
0.151,0.085968
0.152,0.086341
0.153,0.086715
0.154,0.08709
0.155,0.087464
0.156,0.087839
0.157,0.088215
0.158,0.088591
0.159,0.088967
0.16,0.089344
0.161,0.089721
0.162,0.090098
0.163,0.090477
0.164,0.090856
0.165,0.091235
0.166,0.091614
0.167,0.091995
0.168,0.092375
0.169,0.092756
0.17,0.093138
0.171,0.093519
0.172,0.093903
0.173,0.094286
0.174,0.09467
0.175,0.095054
0.176,0.09544
0.177,0.095824
0.178,0.09621
0.179,0.096598
0.18,0.096985
0.181,0.097373
0.182,0.097762
0.183,0.09815
0.184,0.098541
0.185,0.098931
0.186,0.099323
0.187,0.099714
0.188,0.10011
0.189,0.1005
0.19,0.10089
0.191,0.10129
0.192,0.10168
0.193,0.10208
0.194,0.10248
0.195,0.10287
0.196,0.10327
0.197,0.10367
0.198,0.10407
0.199,0.10447
0.2,0.10487
0.201,0.10527
0.202,0.10568
0.203,0.10608
0.204,0.10649
0.205,0.10689
0.206,0.1073
0.207,0.1077
0.208,0.10811
0.209,0.10852
0.21,0.10893
0.211,0.10934
0.212,0.10975
0.213,0.11016
0.214,0.11057
0.215,0.11099
0.216,0.1114
0.217,0.11182
0.218,0.11223
0.219,0.11265
0.22,0.11307
0.221,0.11348
0.222,0.1139
0.223,0.11433
0.224,0.11475
0.225,0.11517
0.226,0.11559
0.227,0.11602
0.228,0.11644
0.229,0.11687
0.23,0.1173
0.231,0.11772
0.232,0.11815
0.233,0.11858
0.234,0.11902
0.235,0.11945
0.236,0.11988
0.237,0.12032
0.238,0.12075
0.239,0.12119
0.24,0.12162
0.241,0.12206
0.242,0.1225
0.243,0.12294
0.244,0.12338
0.245,0.12383
0.246,0.12427
0.247,0.12472
0.248,0.12516
0.249,0.12561
0.25,0.12606
0.251,0.12651
0.252,0.12696
0.253,0.12741
0.254,0.12786
0.255,0.12832
0.256,0.12877
0.257,0.12923
0.258,0.12969
0.259,0.13014
0.26,0.1306
0.261,0.13106
0.262,0.13153
0.263,0.13199
0.264,0.13245
0.265,0.13292
0.266,0.13339
0.267,0.13386
0.268,0.13433
0.269,0.1348
0.27,0.13527
0.271,0.13574
0.272,0.13622
0.273,0.13669
0.274,0.13717
0.275,0.13765
0.276,0.13813
0.277,0.13861
0.278,0.13909
0.279,0.13958
0.28,0.14006
0.281,0.14055
0.282,0.14104
0.283,0.14153
0.284,0.14202
0.285,0.14251
0.286,0.143
0.287,0.1435
0.288,0.14399
0.289,0.14449
0.29,0.14499
0.291,0.14549
0.292,0.14599
0.293,0.1465
0.294,0.147
0.295,0.14751
0.296,0.14802
0.297,0.14852
0.298,0.14904
0.299,0.14955
0.3,0.15006
0.301,0.15058
0.302,0.15109
0.303,0.15161
0.304,0.15213
0.305,0.15265
0.306,0.15318
0.307,0.1537
0.308,0.15423
0.309,0.15476
0.31,0.15529
0.311,0.15582
0.312,0.15635
0.313,0.15688
0.314,0.15742
0.315,0.15796
0.316,0.1585
0.317,0.15904
0.318,0.15958
0.319,0.16013
0.32,0.16067
0.321,0.16122
0.322,0.16177
0.323,0.16232
0.324,0.16287
0.325,0.16343
0.326,0.16398
0.327,0.16454
0.328,0.1651
0.329,0.16566
0.33,0.16623
0.331,0.16679
0.332,0.16736
0.333,0.16793
0.334,0.1685
0.335,0.16907
0.336,0.16965
0.337,0.17022
0.338,0.1708
0.339,0.17138
0.34,0.17196
0.341,0.17254
0.342,0.17313
0.343,0.17372
0.344,0.17431
0.345,0.1749
0.346,0.17549
0.347,0.17609
0.348,0.17668
0.349,0.17728
0.35,0.17789
0.351,0.17849
0.352,0.17909
0.353,0.1797
0.354,0.18031
0.355,0.18092
0.356,0.18154
0.357,0.18215
0.358,0.18277
0.359,0.18339
0.36,0.18401
0.361,0.18464
0.362,0.18526
0.363,0.18589
0.364,0.18652
0.365,0.18715
0.366,0.18779
0.367,0.18842
0.368,0.18906
0.369,0.18971
0.37,0.19035
0.371,0.19099
0.372,0.19164
0.373,0.19229
0.374,0.19295
0.375,0.1936
0.376,0.19426
0.377,0.19492
0.378,0.19558
0.379,0.19624
0.38,0.19691
0.381,0.19758
0.382,0.19825
0.383,0.19892
0.384,0.1996
0.385,0.20028
0.386,0.20096
0.387,0.20164
0.388,0.20233
0.389,0.20302
0.39,0.20371
0.391,0.2044
0.392,0.2051
0.393,0.20579
0.394,0.2065
0.395,0.2072
0.396,0.20791
0.397,0.20861
0.398,0.20932
0.399,0.21004
0.4,0.21076
0.401,0.21147
0.402,0.2122
0.403,0.21292
0.404,0.21365
0.405,0.21438
0.406,0.21511
0.407,0.21585
0.408,0.21658
0.409,0.21732
0.41,0.21807
0.411,0.21881
0.412,0.21956
0.413,0.22032
0.414,0.22107
0.415,0.22183
0.416,0.22259
0.417,0.22335
0.418,0.22412
0.419,0.22489
0.42,0.22566
0.421,0.22643
0.422,0.22721
0.423,0.22799
0.424,0.22878
0.425,0.22956
0.426,0.23035
0.427,0.23115
0.428,0.23194
0.429,0.23274
0.43,0.23354
0.431,0.23435
0.432,0.23516
0.433,0.23597
0.434,0.23678
0.435,0.2376
0.436,0.23842
0.437,0.23925
0.438,0.24008
0.439,0.24091
0.44,0.24174
0.441,0.24258
0.442,0.24342
0.443,0.24426
0.444,0.24511
0.445,0.24596
0.446,0.24681
0.447,0.24767
0.448,0.24853
0.449,0.2494
0.45,0.25027
0.451,0.25114
0.452,0.25201
0.453,0.25289
0.454,0.25377
0.455,0.25466
0.456,0.25555
0.457,0.25644
0.458,0.25734
0.459,0.25824
0.46,0.25914
0.461,0.26005
0.462,0.26096
0.463,0.26187
0.464,0.26279
0.465,0.26371
0.466,0.26464
0.467,0.26557
0.468,0.2665
0.469,0.26744
0.47,0.26838
0.471,0.26933
0.472,0.27028
0.473,0.27123
0.474,0.27219
0.475,0.27315
0.476,0.27411
0.477,0.27508
0.478,0.27605
0.479,0.27703
0.48,0.27801
0.481,0.279
0.482,0.27999
0.483,0.28098
0.484,0.28198
0.485,0.28298
0.486,0.28399
0.487,0.285
0.488,0.28601
0.489,0.28703
0.49,0.28805
0.491,0.28908
0.492,0.29011
0.493,0.29115
0.494,0.29219
0.495,0.29323
0.496,0.29429
0.497,0.29534
0.498,0.2964
0.499,0.29746
0.5,0.29853
0.501,0.2996
0.502,0.30068
0.503,0.30176
0.504,0.30285
0.505,0.30394
0.506,0.30503
0.507,0.30613
0.508,0.30724
0.509,0.30835
0.51,0.30946
0.511,0.31058
0.512,0.31171
0.513,0.31284
0.514,0.31397
0.515,0.31511
0.516,0.31625
0.517,0.3174
0.518,0.31856
0.519,0.31972
0.52,0.32088
0.521,0.32205
0.522,0.32323
0.523,0.32441
0.524,0.32559
0.525,0.32678
0.526,0.32798
0.527,0.32918
0.528,0.33039
0.529,0.3316
0.53,0.33282
0.531,0.33404
0.532,0.33526
0.533,0.3365
0.534,0.33774
0.535,0.33898
0.536,0.34023
0.537,0.34149
0.538,0.34275
0.539,0.34402
0.54,0.34529
0.541,0.34657
0.542,0.34785
0.543,0.34914
0.544,0.35044
0.545,0.35174
0.546,0.35304
0.547,0.35436
0.548,0.35568
0.549,0.357
0.55,0.35833
0.551,0.35967
0.552,0.36101
0.553,0.36236
0.554,0.36372
0.555,0.36508
0.556,0.36645
0.557,0.36782
0.558,0.3692
0.559,0.37059
0.56,0.37198
0.561,0.37338
0.562,0.37478
0.563,0.37619
0.564,0.37761
0.565,0.37904
0.566,0.38047
0.567,0.38191
0.568,0.38335
0.569,0.3848
0.57,0.38626
0.571,0.38772
0.572,0.38919
0.573,0.39067
0.574,0.39216
0.575,0.39365
0.576,0.39514
0.577,0.39665
0.578,0.39816
0.579,0.39968
0.58,0.40121
0.581,0.40274
0.582,0.40428
0.583,0.40583
0.584,0.40738
0.585,0.40894
0.586,0.41051
0.587,0.41208
0.588,0.41367
0.589,0.41526
0.59,0.41685
0.591,0.41846
0.592,0.42007
0.593,0.42169
0.594,0.42332
0.595,0.42495
0.596,0.42659
0.597,0.42824
0.598,0.4299
0.599,0.43156
0.6,0.43324
0.601,0.43492
0.602,0.4366
0.603,0.4383
0.604,0.44
0.605,0.44171
0.606,0.44343
0.607,0.44516
0.608,0.44689
0.609,0.44863
0.61,0.45038
0.611,0.45214
0.612,0.45391
0.613,0.45568
0.614,0.45747
0.615,0.45926
0.616,0.46105
0.617,0.46286
0.618,0.46468
0.619,0.4665
0.62,0.46833
0.621,0.47017
0.622,0.47202
0.623,0.47388
0.624,0.47574
0.625,0.47761
0.626,0.4795
0.627,0.48139
0.628,0.48329
0.629,0.48519
0.63,0.48711
0.631,0.48903
0.632,0.49097
0.633,0.49291
0.634,0.49486
0.635,0.49682
0.636,0.49879
0.637,0.50076
0.638,0.50275
0.639,0.50474
0.64,0.50674
0.641,0.50875
0.642,0.51077
0.643,0.5128
0.644,0.51484
0.645,0.51689
0.646,0.51894
0.647,0.52101
0.648,0.52308
0.649,0.52516
0.65,0.52726
0.651,0.52936
0.652,0.53147
0.653,0.53358
0.654,0.53571
0.655,0.53785
0.656,0.53999
0.657,0.54215
0.658,0.54431
0.659,0.54648
0.66,0.54866
0.661,0.55085
0.662,0.55305
0.663,0.55526
0.664,0.55748
0.665,0.55971
0.666,0.56194
0.667,0.56419
0.668,0.56644
0.669,0.5687
0.67,0.57097
0.671,0.57325
0.672,0.57554
0.673,0.57784
0.674,0.58015
0.675,0.58247
0.676,0.58479
0.677,0.58713
0.678,0.58947
0.679,0.59182
0.68,0.59418
0.681,0.59655
0.682,0.59893
0.683,0.60132
0.684,0.60371
0.685,0.60612
0.686,0.60853
0.687,0.61095
0.688,0.61338
0.689,0.61582
0.69,0.61827
0.691,0.62073
0.692,0.62319
0.693,0.62566
0.694,0.62814
0.695,0.63063
0.696,0.63313
0.697,0.63564
0.698,0.63815
0.699,0.64067
0.7,0.6432
0.701,0.64574
0.702,0.64828
0.703,0.65083
0.704,0.65339
0.705,0.65596
0.706,0.65854
0.707,0.66112
0.708,0.66371
0.709,0.6663
0.71,0.66891
0.711,0.67152
0.712,0.67414
0.713,0.67676
0.714,0.67939
0.715,0.68203
0.716,0.68467
0.717,0.68732
0.718,0.68998
0.719,0.69264
0.72,0.6953
0.721,0.69798
0.722,0.70066
0.723,0.70334
0.724,0.70603
0.725,0.70872
0.726,0.71142
0.727,0.71412
0.728,0.71683
0.729,0.71954
0.73,0.72226
0.731,0.72498
0.732,0.7277
0.733,0.73043
0.734,0.73316
0.735,0.73589
0.736,0.73863
0.737,0.74137
0.738,0.74411
0.739,0.74686
0.74,0.7496
0.741,0.75235
0.742,0.7551
0.743,0.75785
0.744,0.7606
0.745,0.76335
0.746,0.7661
0.747,0.76885
0.748,0.7716
0.749,0.77436
0.75,0.77711
0.751,0.77986
0.752,0.7826
0.753,0.78535
0.754,0.78809
0.755,0.79083
0.756,0.79357
0.757,0.79631
0.758,0.79904
0.759,0.80177
0.76,0.80449
0.761,0.80721
0.762,0.80992
0.763,0.81263
0.764,0.81533
0.765,0.81803
0.766,0.82072
0.767,0.8234
0.768,0.82608
0.769,0.82874
0.77,0.8314
0.771,0.83405
0.772,0.83669
0.773,0.83932
0.774,0.84194
0.775,0.84455
0.776,0.84715
0.777,0.84973
0.778,0.8523
0.779,0.85486
0.78,0.85741
0.781,0.85994
0.782,0.86246
0.783,0.86496
0.784,0.86745
0.785,0.86992
0.786,0.87237
0.787,0.8748
0.788,0.87722
0.789,0.87962
0.79,0.88199
0.791,0.88435
0.792,0.88668
0.793,0.889
0.794,0.89129
0.795,0.89356
0.796,0.8958
0.797,0.89802
0.798,0.90021
0.799,0.90237
0.8,0.90451
0.801,0.90662
0.802,0.90869
0.803,0.91074
0.804,0.91275
0.805,0.91473
0.806,0.91667
0.807,0.91858
0.808,0.92044
0.809,0.92226
0.81,0.92403
0.811,0.92575
0.812,0.92741
0.813,0.92898
0.814,0.93029
0.815,0.93143
0.816,0.93257
0.817,0.93371
0.818,0.93486
0.819,0.936
0.82,0.93714
0.821,0.93829
0.822,0.93943
0.823,0.94057
0.824,0.94171
0.825,0.94286
0.826,0.944
0.827,0.94514
0.828,0.94629
0.829,0.94743
0.83,0.94857
0.831,0.94971
0.832,0.95086
0.833,0.952
0.834,0.95314
0.835,0.95429
0.836,0.95543
0.837,0.95657
0.838,0.95771
0.839,0.95886
0.84,0.96
0.841,0.96114
0.842,0.96229
0.843,0.96343
0.844,0.96457
0.845,0.96571
0.846,0.96686
0.847,0.968
0.848,0.96914
0.849,0.97029
0.85,0.97143
0.851,0.97257
0.852,0.97371
0.853,0.97486
0.854,0.976
0.855,0.97714
0.856,0.97829
0.857,0.97943
0.858,0.98057
0.859,0.98171
0.86,0.98286
0.861,0.984
0.862,0.98514
0.863,0.98629
0.864,0.98743
0.865,0.98857
0.866,0.98971
0.867,0.99086
0.868,0.992
0.869,0.99314
0.87,0.99429
0.871,0.99543
0.872,0.99657
0.873,0.99771
0.874,0.99886
0.875,1
0.876,1
0.877,1
0.878,1
0.879,1
0.88,1
0.881,1
0.882,1
0.883,1
0.884,1
0.885,1
0.886,1
0.887,1
0.888,1
0.889,1
0.89,1
0.891,1
0.892,1
0.893,1
0.894,1
0.895,1
0.896,1
0.897,1
0.898,1
0.899,1
0.9,1
0.901,1
0.902,1
0.903,1
0.904,1
0.905,1
0.906,1
0.907,1
0.908,1
0.909,1
0.91,1
0.911,1
0.912,1
0.913,1
0.914,1
0.915,1
0.916,1
0.917,1
0.918,1
0.919,1
0.92,1
0.921,1
0.922,1
0.923,1
0.924,1
0.925,1
0.926,1
0.927,1
0.928,1
0.929,1
0.93,1
0.931,1
0.932,1
0.933,1
0.934,1
0.935,1
0.936,1
0.937,1
0.938,1
0.939,1
0.94,1
0.941,1
0.942,1
0.943,1
0.944,1
0.945,1
0.946,1
0.947,1
0.948,1
0.949,1
0.95,1
0.951,1
0.952,1
0.953,1
0.954,1
0.955,1
0.956,1
0.957,1
0.958,1
0.959,1
0.96,1
0.961,1
0.962,1
0.963,1
0.964,1
0.965,1
0.966,1
0.967,1
0.968,1
0.969,1
0.97,1
0.971,1
0.972,1
0.973,1
0.974,1
0.975,1
0.976,1
0.977,1
0.978,1
0.979,1
0.98,1
0.981,1
0.982,1
0.983,1
0.984,1
0.985,1
0.986,1
0.987,1
0.988,1
0.989,1
0.99,1
0.991,1
0.992,1
0.993,1
0.994,1
0.995,1
0.996,1
0.997,1
0.998,1
0.999,1
1,1


==> DataV/DataV_0.35.dat <==
0,0
0.001,0.0011429
0.002,0.0022857
0.003,0.0034286
0.004,0.0045714
0.005,0.0057143
0.006,0.0068571
0.007,0.008
0.008,0.0091429
0.009,0.010063
0.01,0.010541
0.011,0.010947
0.012,0.011311
0.013,0.011645
0.014,0.011956
0.015,0.01225
0.016,0.012529
0.017,0.012795
0.018,0.01305
0.019,0.013296
0.02,0.013535
0.021,0.013766
0.022,0.01399
0.023,0.014208
0.024,0.014422
0.025,0.014631
0.026,0.014834
0.027,0.015035
0.028,0.015232
0.029,0.015425
0.03,0.015615
0.031,0.015802
0.032,0.015987
0.033,0.016169
0.034,0.016348
0.035,0.016526
0.036,0.016701
0.037,0.016874
0.038,0.017046
0.039,0.017215
0.04,0.017383
0.041,0.01755
0.042,0.017715
0.043,0.017879
0.044,0.018042
0.045,0.018202
0.046,0.018362
0.047,0.018521
0.048,0.018678
0.049,0.018836
0.05,0.018991
0.051,0.019146
0.052,0.019301
0.053,0.019453
0.054,0.019606
0.055,0.019757
0.056,0.019908
0.057,0.020058
0.058,0.020207
0.059,0.020356
0.06,0.020505
0.061,0.020652
0.062,0.020799
0.063,0.020946
0.064,0.021092
0.065,0.021238
0.066,0.021383
0.067,0.021528
0.068,0.021671
0.069,0.021816
0.07,0.021959
0.071,0.022102
0.072,0.022245
0.073,0.022388
0.074,0.022529
0.075,0.022672
0.076,0.022813
0.077,0.022954
0.078,0.023095
0.079,0.023236
0.08,0.023378
0.081,0.023518
0.082,0.023658
0.083,0.023797
0.084,0.023938
0.085,0.024077
0.086,0.024216
0.087,0.024356
0.088,0.024495
0.089,0.024635
0.09,0.024773
0.091,0.024912
0.092,0.025051
0.093,0.02519
0.094,0.025329
0.095,0.025468
0.096,0.025606
0.097,0.025744
0.098,0.025882
0.099,0.026021
0.1,0.026159
0.101,0.026298
0.102,0.026436
0.103,0.026575
0.104,0.026713
0.105,0.026851
0.106,0.02699
0.107,0.027128
0.108,0.027266
0.109,0.027404
0.11,0.027543
0.111,0.027682
0.112,0.02782
0.113,0.027958
0.114,0.028097
0.115,0.028236
0.116,0.028374
0.117,0.028514
0.118,0.028653
0.119,0.028792
0.12,0.02893
0.121,0.02907
0.122,0.029209
0.123,0.029348
0.124,0.029488
0.125,0.029627
0.126,0.029768
0.127,0.029907
0.128,0.030048
0.129,0.030188
0.13,0.030328
0.131,0.030469
0.132,0.03061
0.133,0.03075
0.134,0.030891
0.135,0.031032
0.136,0.031173
0.137,0.031314
0.138,0.031456
0.139,0.031598
0.14,0.031739
0.141,0.031882
0.142,0.032024
0.143,0.032167
0.144,0.03231
0.145,0.032453
0.146,0.032596
0.147,0.032738
0.148,0.032882
0.149,0.033026
0.15,0.03317
0.151,0.033315
0.152,0.033459
0.153,0.033603
0.154,0.033748
0.155,0.033893
0.156,0.034038
0.157,0.034184
0.158,0.03433
0.159,0.034476
0.16,0.034623
0.161,0.034769
0.162,0.034916
0.163,0.035063
0.164,0.03521
0.165,0.035359
0.166,0.035507
0.167,0.035655
0.168,0.035803
0.169,0.035952
0.17,0.0361
0.171,0.03625
0.172,0.0364
0.173,0.036551
0.174,0.0367
0.175,0.036851
0.176,0.037002
0.177,0.037154
0.178,0.037305
0.179,0.037456
0.18,0.037608
0.181,0.037762
0.182,0.037914
0.183,0.038067
0.184,0.038221
0.185,0.038374
0.186,0.038529
0.187,0.038683
0.188,0.038838
0.189,0.038994
0.19,0.039149
0.191,0.039304
0.192,0.039461
0.193,0.039618
0.194,0.039775
0.195,0.039932
0.196,0.04009
0.197,0.040249
0.198,0.040406
0.199,0.040566
0.2,0.040724
0.201,0.040885
0.202,0.041044
0.203,0.041205
0.204,0.041366
0.205,0.041528
0.206,0.041689
0.207,0.041852
0.208,0.042014
0.209,0.042176
0.21,0.04234
0.211,0.042503
0.212,0.042668
0.213,0.042833
0.214,0.042997
0.215,0.043163
0.216,0.043329
0.217,0.043495
0.218,0.043663
0.219,0.043829
0.22,0.043997
0.221,0.044166
0.222,0.044334
0.223,0.044502
0.224,0.044673
0.225,0.044842
0.226,0.045012
0.227,0.045184
0.228,0.045355
0.229,0.045527
0.23,0.0457
0.231,0.045872
0.232,0.046045
0.233,0.04622
0.234,0.046393
0.235,0.046569
0.236,0.046744
0.237,0.04692
0.238,0.047096
0.239,0.047274
0.24,0.04745
0.241,0.047629
0.242,0.047807
0.243,0.047986
0.244,0.048166
0.245,0.048346
0.246,0.048527
0.247,0.048708
0.248,0.048889
0.249,0.049072
0.25,0.049255
0.251,0.049438
0.252,0.049623
0.253,0.049807
0.254,0.049991
0.255,0.050177
0.256,0.050363
0.257,0.05055
0.258,0.050737
0.259,0.050926
0.26,0.051115
0.261,0.051304
0.262,0.051493
0.263,0.051683
0.264,0.051875
0.265,0.052066
0.266,0.052258
0.267,0.052452
0.268,0.052645
0.269,0.052839
0.27,0.053035
0.271,0.053229
0.272,0.053426
0.273,0.053623
0.274,0.053819
0.275,0.054017
0.276,0.054216
0.277,0.054415
0.278,0.054615
0.279,0.054816
0.28,0.055017
0.281,0.05522
0.282,0.055423
0.283,0.055626
0.284,0.055829
0.285,0.056035
0.286,0.056239
0.287,0.056446
0.288,0.056654
0.289,0.05686
0.29,0.057069
0.291,0.057278
0.292,0.057488
0.293,0.057699
0.294,0.05791
0.295,0.058122
0.296,0.058334
0.297,0.058548
0.298,0.058763
0.299,0.058977
0.3,0.059194
0.301,0.05941
0.302,0.059627
0.303,0.059846
0.304,0.060064
0.305,0.060284
0.306,0.060504
0.307,0.060725
0.308,0.060949
0.309,0.061171
0.31,0.061395
0.311,0.06162
0.312,0.061845
0.313,0.062072
0.314,0.062298
0.315,0.062526
0.316,0.062755
0.317,0.062985
0.318,0.063215
0.319,0.063446
0.32,0.063678
0.321,0.063912
0.322,0.064146
0.323,0.064381
0.324,0.064616
0.325,0.064853
0.326,0.065091
0.327,0.06533
0.328,0.065569
0.329,0.065809
0.33,0.066052
0.331,0.066293
0.332,0.066537
0.333,0.06678
0.334,0.067026
0.335,0.067272
0.336,0.067519
0.337,0.067767
0.338,0.068016
0.339,0.068265
0.34,0.068517
0.341,0.068768
0.342,0.069022
0.343,0.069276
0.344,0.069531
0.345,0.069787
0.346,0.070044
0.347,0.070301
0.348,0.070561
0.349,0.070821
0.35,0.071083
0.351,0.071345
0.352,0.071609
0.353,0.071873
0.354,0.072138
0.355,0.072404
0.356,0.072673
0.357,0.072941
0.358,0.073211
0.359,0.073482
0.36,0.073754
0.361,0.074027
0.362,0.074303
0.363,0.074578
0.364,0.074855
0.365,0.075132
0.366,0.075411
0.367,0.075691
0.368,0.075974
0.369,0.076256
0.37,0.076541
0.371,0.076825
0.372,0.077112
0.373,0.077399
0.374,0.077688
0.375,0.077979
0.376,0.07827
0.377,0.078563
0.378,0.078857
0.379,0.079152
0.38,0.079448
0.381,0.079745
0.382,0.080045
0.383,0.080345
0.384,0.080647
0.385,0.08095
0.386,0.081254
0.387,0.08156
0.388,0.081867
0.389,0.082176
0.39,0.082485
0.391,0.082797
0.392,0.08311
0.393,0.083424
0.394,0.08374
0.395,0.084057
0.396,0.084375
0.397,0.084694
0.398,0.085015
0.399,0.085338
0.4,0.085663
0.401,0.085988
0.402,0.086315
0.403,0.086645
0.404,0.086974
0.405,0.087306
0.406,0.087639
0.407,0.087975
0.408,0.088311
0.409,0.088649
0.41,0.088989
0.411,0.08933
0.412,0.089672
0.413,0.090017
0.414,0.090364
0.415,0.090711
0.416,0.09106
0.417,0.091412
0.418,0.091764
0.419,0.092118
0.42,0.092474
0.421,0.092833
0.422,0.093191
0.423,0.093553
0.424,0.093917
0.425,0.094281
0.426,0.094649
0.427,0.095015
0.428,0.095387
0.429,0.095758
0.43,0.096133
0.431,0.096507
0.432,0.096886
0.433,0.097265
0.434,0.097647
0.435,0.09803
0.436,0.098415
0.437,0.098801
0.438,0.09919
0.439,0.099581
0.44,0.099973
0.441,0.10037
0.442,0.10077
0.443,0.10116
0.444,0.10156
0.445,0.10197
0.446,0.10237
0.447,0.10278
0.448,0.10319
0.449,0.1036
0.45,0.10401
0.451,0.10443
0.452,0.10485
0.453,0.10527
0.454,0.10569
0.455,0.10611
0.456,0.10654
0.457,0.10697
0.458,0.1074
0.459,0.10783
0.46,0.10827
0.461,0.10871
0.462,0.10915
0.463,0.10959
0.464,0.11003
0.465,0.11048
0.466,0.11093
0.467,0.11138
0.468,0.11183
0.469,0.11229
0.47,0.11275
0.471,0.11321
0.472,0.11368
0.473,0.11414
0.474,0.11461
0.475,0.11509
0.476,0.11556
0.477,0.11604
0.478,0.11652
0.479,0.117
0.48,0.11748
0.481,0.11797
0.482,0.11846
0.483,0.11895
0.484,0.11945
0.485,0.11995
0.486,0.12045
0.487,0.12095
0.488,0.12146
0.489,0.12197
0.49,0.12248
0.491,0.123
0.492,0.12352
0.493,0.12404
0.494,0.12456
0.495,0.12509
0.496,0.12562
0.497,0.12616
0.498,0.12669
0.499,0.12723
0.5,0.12778
0.501,0.12832
0.502,0.12887
0.503,0.12942
0.504,0.12998
0.505,0.13054
0.506,0.1311
0.507,0.13167
0.508,0.13224
0.509,0.13281
0.51,0.13338
0.511,0.13396
0.512,0.13454
0.513,0.13513
0.514,0.13572
0.515,0.13631
0.516,0.13691
0.517,0.13751
0.518,0.13811
0.519,0.13872
0.52,0.13933
0.521,0.13995
0.522,0.14057
0.523,0.14119
0.524,0.14182
0.525,0.14244
0.526,0.14308
0.527,0.14372
0.528,0.14436
0.529,0.14501
0.53,0.14565
0.531,0.14631
0.532,0.14697
0.533,0.14763
0.534,0.14829
0.535,0.14897
0.536,0.14964
0.537,0.15032
0.538,0.151
0.539,0.15169
0.54,0.15238
0.541,0.15308
0.542,0.15378
0.543,0.15448
0.544,0.1552
0.545,0.15591
0.546,0.15663
0.547,0.15735
0.548,0.15808
0.549,0.15881
0.55,0.15955
0.551,0.1603
0.552,0.16104
0.553,0.1618
0.554,0.16255
0.555,0.16332
0.556,0.16408
0.557,0.16486
0.558,0.16564
0.559,0.16642
0.56,0.16721
0.561,0.168
0.562,0.1688
0.563,0.1696
0.564,0.17041
0.565,0.17123
0.566,0.17205
0.567,0.17288
0.568,0.17371
0.569,0.17455
0.57,0.17539
0.571,0.17624
0.572,0.1771
0.573,0.17796
0.574,0.17882
0.575,0.1797
0.576,0.18057
0.577,0.18146
0.578,0.18235
0.579,0.18325
0.58,0.18415
0.581,0.18507
0.582,0.18598
0.583,0.18691
0.584,0.18784
0.585,0.18877
0.586,0.18972
0.587,0.19067
0.588,0.19162
0.589,0.19259
0.59,0.19356
0.591,0.19453
0.592,0.19552
0.593,0.19651
0.594,0.19751
0.595,0.19852
0.596,0.19953
0.597,0.20055
0.598,0.20158
0.599,0.20262
0.6,0.20366
0.601,0.20471
0.602,0.20577
0.603,0.20684
0.604,0.20791
0.605,0.209
0.606,0.21009
0.607,0.21119
0.608,0.21229
0.609,0.21341
0.61,0.21454
0.611,0.21567
0.612,0.21681
0.613,0.21796
0.614,0.21912
0.615,0.22029
0.616,0.22147
0.617,0.22265
0.618,0.22385
0.619,0.22505
0.62,0.22627
0.621,0.22749
0.622,0.22872
0.623,0.22997
0.624,0.23122
0.625,0.23248
0.626,0.23375
0.627,0.23503
0.628,0.23632
0.629,0.23763
0.63,0.23894
0.631,0.24026
0.632,0.2416
0.633,0.24294
0.634,0.2443
0.635,0.24566
0.636,0.24704
0.637,0.24843
0.638,0.24983
0.639,0.25124
0.64,0.25266
0.641,0.25409
0.642,0.25554
0.643,0.257
0.644,0.25847
0.645,0.25995
0.646,0.26144
0.647,0.26295
0.648,0.26446
0.649,0.266
0.65,0.26754
0.651,0.26909
0.652,0.27066
0.653,0.27225
0.654,0.27384
0.655,0.27545
0.656,0.27707
0.657,0.27871
0.658,0.28036
0.659,0.28202
0.66,0.2837
0.661,0.28539
0.662,0.2871
0.663,0.28882
0.664,0.29056
0.665,0.29231
0.666,0.29408
0.667,0.29586
0.668,0.29765
0.669,0.29947
0.67,0.30129
0.671,0.30314
0.672,0.305
0.673,0.30687
0.674,0.30877
0.675,0.31068
0.676,0.3126
0.677,0.31454
0.678,0.3165
0.679,0.31848
0.68,0.32047
0.681,0.32248
0.682,0.32451
0.683,0.32656
0.684,0.32863
0.685,0.33071
0.686,0.33281
0.687,0.33493
0.688,0.33707
0.689,0.33923
0.69,0.34141
0.691,0.34361
0.692,0.34583
0.693,0.34807
0.694,0.35032
0.695,0.3526
0.696,0.3549
0.697,0.35722
0.698,0.35956
0.699,0.36192
0.7,0.3643
0.701,0.36671
0.702,0.36914
0.703,0.37159
0.704,0.37406
0.705,0.37655
0.706,0.37907
0.707,0.3816
0.708,0.38417
0.709,0.38675
0.71,0.38936
0.711,0.39199
0.712,0.39465
0.713,0.39733
0.714,0.40004
0.715,0.40277
0.716,0.40553
0.717,0.40831
0.718,0.41111
0.719,0.41394
0.72,0.4168
0.721,0.41969
0.722,0.4226
0.723,0.42553
0.724,0.4285
0.725,0.43149
0.726,0.43451
0.727,0.43755
0.728,0.44062
0.729,0.44373
0.73,0.44686
0.731,0.45001
0.732,0.4532
0.733,0.45642
0.734,0.45966
0.735,0.46293
0.736,0.46624
0.737,0.46957
0.738,0.47293
0.739,0.47633
0.74,0.47975
0.741,0.4832
0.742,0.48669
0.743,0.4902
0.744,0.49375
0.745,0.49733
0.746,0.50094
0.747,0.50458
0.748,0.50825
0.749,0.51195
0.75,0.51569
0.751,0.51946
0.752,0.52326
0.753,0.52709
0.754,0.53096
0.755,0.53485
0.756,0.53878
0.757,0.54275
0.758,0.54674
0.759,0.55077
0.76,0.55483
0.761,0.55893
0.762,0.56305
0.763,0.56721
0.764,0.57141
0.765,0.57563
0.766,0.57989
0.767,0.58418
0.768,0.5885
0.769,0.59286
0.77,0.59725
0.771,0.60167
0.772,0.60612
0.773,0.6106
0.774,0.61512
0.775,0.61966
0.776,0.62424
0.777,0.62885
0.778,0.63349
0.779,0.63816
0.78,0.64285
0.781,0.64758
0.782,0.65234
0.783,0.65712
0.784,0.66193
0.785,0.66677
0.786,0.67163
0.787,0.67652
0.788,0.68144
0.789,0.68638
0.79,0.69134
0.791,0.69632
0.792,0.70133
0.793,0.70636
0.794,0.71141
0.795,0.71647
0.796,0.72156
0.797,0.72666
0.798,0.73177
0.799,0.7369
0.8,0.74204
0.801,0.7472
0.802,0.75236
0.803,0.75753
0.804,0.76271
0.805,0.7679
0.806,0.77308
0.807,0.77827
0.808,0.78346
0.809,0.78865
0.81,0.79383
0.811,0.79901
0.812,0.80418
0.813,0.80934
0.814,0.81449
0.815,0.81962
0.816,0.82473
0.817,0.82983
0.818,0.8349
0.819,0.83994
0.82,0.84496
0.821,0.84995
0.822,0.85491
0.823,0.85983
0.824,0.86471
0.825,0.86954
0.826,0.87433
0.827,0.87908
0.828,0.88377
0.829,0.8884
0.83,0.89298
0.831,0.89749
0.832,0.90194
0.833,0.90632
0.834,0.91063
0.835,0.91486
0.836,0.91901
0.837,0.92307
0.838,0.92705
0.839,0.93093
0.84,0.93472
0.841,0.93841
0.842,0.942
0.843,0.94548
0.844,0.94885
0.845,0.95211
0.846,0.95524
0.847,0.95825
0.848,0.96114
0.849,0.96389
0.85,0.9665
0.851,0.96897
0.852,0.97129
0.853,0.97344
0.854,0.97541
0.855,0.97713
0.856,0.97829
0.857,0.97943
0.858,0.98057
0.859,0.98171
0.86,0.98286
0.861,0.984
0.862,0.98514
0.863,0.98629
0.864,0.98743
0.865,0.98857
0.866,0.98971
0.867,0.99086
0.868,0.992
0.869,0.99314
0.87,0.99429
0.871,0.99543
0.872,0.99657
0.873,0.99771
0.874,0.99886
0.875,1
0.876,1
0.877,1
0.878,1
0.879,1
0.88,1
0.881,1
0.882,1
0.883,1
0.884,1
0.885,1
0.886,1
0.887,1
0.888,1
0.889,1
0.89,1
0.891,1
0.892,1
0.893,1
0.894,1
0.895,1
0.896,1
0.897,1
0.898,1
0.899,1
0.9,1
0.901,1
0.902,1
0.903,1
0.904,1
0.905,1
0.906,1
0.907,1
0.908,1
0.909,1
0.91,1
0.911,1
0.912,1
0.913,1
0.914,1
0.915,1
0.916,1
0.917,1
0.918,1
0.919,1
0.92,1
0.921,1
0.922,1
0.923,1
0.924,1
0.925,1
0.926,1
0.927,1
0.928,1
0.929,1
0.93,1
0.931,1
0.932,1
0.933,1
0.934,1
0.935,1
0.936,1
0.937,1
0.938,1
0.939,1
0.94,1
0.941,1
0.942,1
0.943,1
0.944,1
0.945,1
0.946,1
0.947,1
0.948,1
0.949,1
0.95,1
0.951,1
0.952,1
0.953,1
0.954,1
0.955,1
0.956,1
0.957,1
0.958,1
0.959,1
0.96,1
0.961,1
0.962,1
0.963,1
0.964,1
0.965,1
0.966,1
0.967,1
0.968,1
0.969,1
0.97,1
0.971,1
0.972,1
0.973,1
0.974,1
0.975,1
0.976,1
0.977,1
0.978,1
0.979,1
0.98,1
0.981,1
0.982,1
0.983,1
0.984,1
0.985,1
0.986,1
0.987,1
0.988,1
0.989,1
0.99,1
0.991,1
0.992,1
0.993,1
0.994,1
0.995,1
0.996,1
0.997,1
0.998,1
0.999,1
1,1


==> DataV/DataV_0.45.dat <==
0,0
0.001,0.00081969
0.002,0.00094984
0.003,0.0010322
0.004,0.0010964
0.005,0.0011504
0.006,0.0011976
0.007,0.0012404
0.008,0.0012798
0.009,0.001317
0.01,0.0013508
0.011,0.0013835
0.012,0.001414
0.013,0.0014445
0.014,0.0014729
0.015,0.0015001
0.016,0.0015273
0.017,0.0015524
0.018,0.0015774
0.019,0.0016026
0.02,0.0016266
0.021,0.0016495
0.022,0.0016725
0.023,0.0016955
0.024,0.0017174
0.025,0.0017382
0.026,0.0017601
0.027,0.001781
0.028,0.0018019
0.029,0.0018217
0.03,0.0018428
0.031,0.0018626
0.032,0.0018826
0.033,0.0019014
0.034,0.0019214
0.035,0.0019403
0.036,0.0019592
0.037,0.0019782
0.038,0.001996
0.039,0.0020151
0.04,0.002033
0.041,0.0020509
0.042,0.0020689
0.043,0.002087
0.044,0.0021051
0.045,0.002122
0.046,0.0021402
0.047,0.0021572
0.048,0.0021754
0.049,0.0021925
0.05,0.0022097
0.051,0.0022268
0.052,0.0022428
0.053,0.0022601
0.054,0.0022774
0.055,0.0022935
0.056,0.0023109
0.057,0.0023271
0.058,0.0023446
0.059,0.0023608
0.06,0.0023772
0.061,0.0023935
0.062,0.0024099
0.063,0.0024264
0.064,0.0024428
0.065,0.0024594
0.066,0.0024747
0.067,0.0024913
0.068,0.0025079
0.069,0.0025234
0.07,0.0025401
0.071,0.0025556
0.072,0.0025724
0.073,0.002588
0.074,0.0026037
0.075,0.0026194
0.076,0.0026363
0.077,0.0026521
0.078,0.0026679
0.079,0.0026837
0.08,0.0026996
0.081,0.0027155
0.082,0.0027315
0.083,0.0027475
0.084,0.0027623
0.085,0.0027783
0.086,0.0027945
0.087,0.0028106
0.088,0.0028255
0.089,0.0028418
0.09,0.0028568
0.091,0.0028731
0.092,0.0028882
0.093,0.0029046
0.094,0.0029197
0.095,0.0029362
0.096,0.0029515
0.097,0.002968
0.098,0.0029834
0.099,0.0029987
0.1,0.0030141
0.101,0.0030308
0.102,0.0030463
0.103,0.0030618
0.104,0.0030774
0.105,0.003093
0.106,0.0031086
0.107,0.0031256
0.108,0.0031413
0.109,0.0031571
0.11,0.0031729
0.111,0.0031888
0.112,0.0032046
0.113,0.0032193
0.114,0.0032352
0.115,0.0032512
0.116,0.0032673
0.117,0.0032834
0.118,0.0032995
0.119,0.0033157
0.12,0.0033306
0.121,0.0033469
0.122,0.0033632
0.123,0.0033795
0.124,0.0033946
0.125,0.003411
0.126,0.0034275
0.127,0.0034427
0.128,0.0034592
0.129,0.0034758
0.13,0.0034911
0.131,0.0035078
0.132,0.0035232
0.133,0.00354
0.134,0.0035555
0.135,0.0035723
0.136,0.0035892
0.137,0.0036048
0.138,0.0036218
0.139,0.0036375
0.14,0.0036533
0.141,0.0036704
0.142,0.0036862
0.143,0.0037034
0.144,0.0037194
0.145,0.0037367
0.146,0.0037527
0.147,0.0037687
0.148,0.0037862
0.149,0.0038023
0.15,0.0038185
0.151,0.0038361
0.152,0.0038523
0.153,0.0038686
0.154,0.0038864
0.155,0.0039028
0.156,0.0039192
0.157,0.0039357
0.158,0.0039536
0.159,0.0039702
0.16,0.0039868
0.161,0.0040035
0.162,0.0040216
0.163,0.0040384
0.164,0.0040552
0.165,0.0040721
0.166,0.004089
0.167,0.004106
0.168,0.0041244
0.169,0.0041414
0.17,0.0041585
0.171,0.0041757
0.172,0.0041929
0.173,0.0042101
0.174,0.0042288
0.175,0.0042462
0.176,0.0042636
0.177,0.004281
0.178,0.0042985
0.179,0.0043161
0.18,0.0043337
0.181,0.0043513
0.182,0.004369
0.183,0.0043867
0.184,0.0044045
0.185,0.0044224
0.186,0.0044417
0.187,0.0044597
0.188,0.0044777
0.189,0.0044957
0.19,0.0045138
0.191,0.004532
0.192,0.0045502
0.193,0.0045685
0.194,0.0045868
0.195,0.0046052
0.196,0.0046236
0.197,0.0046421
0.198,0.0046606
0.199,0.0046792
0.2,0.0046978
0.201,0.0047165
0.202,0.0047353
0.203,0.0047541
0.204,0.0047729
0.205,0.0047919
0.206,0.0048108
0.207,0.0048299
0.208,0.0048489
0.209,0.0048681
0.21,0.0048873
0.211,0.0049065
0.212,0.0049258
0.213,0.0049452
0.214,0.0049646
0.215,0.0049841
0.216,0.0050037
0.217,0.0050233
0.218,0.0050429
0.219,0.0050627
0.22,0.0050824
0.221,0.0051023
0.222,0.0051207
0.223,0.0051406
0.224,0.0051606
0.225,0.0051807
0.226,0.0052009
0.227,0.0052211
0.228,0.0052413
0.229,0.0052616
0.23,0.005282
0.231,0.0053025
0.232,0.005323
0.233,0.0053436
0.234,0.0053642
0.235,0.0053849
0.236,0.0054057
0.237,0.0054265
0.238,0.0054474
0.239,0.0054684
0.24,0.0054894
0.241,0.0055105
0.242,0.0055316
0.243,0.0055529
0.244,0.0055741
0.245,0.0055955
0.246,0.0056169
0.247,0.0056384
0.248,0.00566
0.249,0.0056816
0.25,0.0057033
0.251,0.005725
0.252,0.0057469
0.253,0.0057688
0.254,0.0057907
0.255,0.0058128
0.256,0.0058349
0.257,0.0058571
0.258,0.0058793
0.259,0.0059017
0.26,0.005924
0.261,0.0059465
0.262,0.0059691
0.263,0.0059917
0.264,0.0060143
0.265,0.0060371
0.266,0.0060599
0.267,0.0060828
0.268,0.0061058
0.269,0.0061289
0.27,0.006152
0.271,0.0061768
0.272,0.0062001
0.273,0.0062235
0.274,0.0062469
0.275,0.0062704
0.276,0.006294
0.277,0.0063177
0.278,0.0063414
0.279,0.0063653
0.28,0.0063892
0.281,0.0064148
0.282,0.0064389
0.283,0.006463
0.284,0.0064873
0.285,0.0065116
0.286,0.0065359
0.287,0.0065604
0.288,0.0065867
0.289,0.0066113
0.29,0.006636
0.291,0.0066608
0.292,0.0066857
0.293,0.0067107
0.294,0.0067374
0.295,0.0067626
0.296,0.0067878
0.297,0.0068131
0.298,0.0068402
0.299,0.0068657
0.3,0.0068913
0.301,0.006917
0.302,0.0069427
0.303,0.0069703
0.304,0.0069962
0.305,0.0070223
0.306,0.0070501
0.307,0.0070763
0.308,0.0071026
0.309,0.0071308
0.31,0.0071573
0.311,0.0071838
0.312,0.0072105
0.313,0.007239
0.314,0.0072659
0.315,0.0072946
0.316,0.0073217
0.317,0.0073488
0.318,0.0073778
0.319,0.0074052
0.32,0.0074326
0.321,0.007462
0.322,0.0074896
0.323,0.0075191
0.324,0.007547
0.325,0.0075767
0.326,0.0076047
0.327,0.0076347
0.328,0.0076629
0.329,0.0076931
0.33,0.0077216
0.331,0.0077519
0.332,0.0077806
0.333,0.0078112
0.334,0.0078401
0.335,0.0078709
0.336,0.0079
0.337,0.007931
0.338,0.0079603
0.339,0.0079916
0.34,0.008023
0.341,0.0080526
0.342,0.0080842
0.343,0.0081159
0.344,0.0081459
0.345,0.0081779
0.346,0.0082099
0.347,0.0082402
0.348,0.0082726
0.349,0.008305
0.35,0.0083356
0.351,0.0083683
0.352,0.0084011
0.353,0.008434
0.354,0.008467
0.355,0.0084983
0.356,0.0085316
0.357,0.008565
0.358,0.0085985
0.359,0.0086322
0.36,0.0086641
0.361,0.008698
0.362,0.008732
0.363,0.0087662
0.364,0.0088005
0.365,0.008835
0.366,0.0088695
0.367,0.0089043
0.368,0.0089391
0.369,0.0089741
0.37,0.0090092
0.371,0.0090444
0.372,0.0090798
0.373,0.0091153
0.374,0.009151
0.375,0.0091868
0.376,0.0092228
0.377,0.0092589
0.378,0.0092951
0.379,0.0093334
0.38,0.00937
0.381,0.0094066
0.382,0.0094434
0.383,0.0094804
0.384,0.0095175
0.385,0.0095568
0.386,0.0095942
0.387,0.0096317
0.388,0.0096715
0.389,0.0097093
0.39,0.0097474
0.391,0.0097876
0.392,0.0098259
0.393,0.0098644
0.394,0.0099051
0.395,0.0099439
0.396,0.0099849
0.397,0.010024
0.398,0.010063
0.399,0.010105
0.4,0.010144
0.401,0.010186
0.402,0.010228
0.403,0.010268
0.404,0.010311
0.405,0.010351
0.406,0.010394
0.407,0.010437
0.408,0.010478
0.409,0.010521
0.41,0.010565
0.411,0.010606
0.412,0.01065
0.413,0.010694
0.414,0.010738
0.415,0.01078
0.416,0.010825
0.417,0.01087
0.418,0.010915
0.419,0.01096
0.42,0.011005
0.421,0.011051
0.422,0.011096
0.423,0.011142
0.424,0.011188
0.425,0.011235
0.426,0.011281
0.427,0.011328
0.428,0.011375
0.429,0.011422
0.43,0.011469
0.431,0.011517
0.432,0.011567
0.433,0.011615
0.434,0.011663
0.435,0.011711
0.436,0.011762
0.437,0.011811
0.438,0.01186
0.439,0.011911
0.44,0.011961
0.441,0.012013
0.442,0.012063
0.443,0.012113
0.444,0.012166
0.445,0.012219
0.446,0.01227
0.447,0.012323
0.448,0.012374
0.449,0.012428
0.45,0.012482
0.451,0.012534
0.452,0.012589
0.453,0.012644
0.454,0.012699
0.455,0.012752
0.456,0.012808
0.457,0.012863
0.458,0.01292
0.459,0.012976
0.46,0.013033
0.461,0.01309
0.462,0.013147
0.463,0.013204
0.464,0.013262
0.465,0.01332
0.466,0.013378
0.467,0.013439
0.468,0.013498
0.469,0.013558
0.47,0.013617
0.471,0.013679
0.472,0.013739
0.473,0.013799
0.474,0.013862
0.475,0.013923
0.476,0.013987
0.477,0.014049
0.478,0.014113
0.479,0.014175
0.48,0.01424
0.481,0.014305
0.482,0.014368
0.483,0.014434
0.484,0.0145
0.485,0.014567
0.486,0.014634
0.487,0.014701
0.488,0.014766
0.489,0.014834
0.49,0.014902
0.491,0.01497
0.492,0.015042
0.493,0.015111
0.494,0.015181
0.495,0.015251
0.496,0.015321
0.497,0.015394
0.498,0.015465
0.499,0.015537
0.5,0.015611
0.501,0.015683
0.502,0.015758
0.503,0.015831
0.504,0.015907
0.505,0.015981
0.506,0.016058
0.507,0.016135
0.508,0.016212
0.509,0.016288
0.51,0.016366
0.511,0.016445
0.512,0.016524
0.513,0.016604
0.514,0.016684
0.515,0.016764
0.516,0.016845
0.517,0.016929
0.518,0.017011
0.519,0.017093
0.52,0.017176
0.521,0.017262
0.522,0.017345
0.523,0.017432
0.524,0.017517
0.525,0.017605
0.526,0.017693
0.527,0.017779
0.528,0.017868
0.529,0.017958
0.53,0.018048
0.531,0.018139
0.532,0.01823
0.533,0.018322
0.534,0.018414
0.535,0.018507
0.536,0.0186
0.537,0.018694
0.538,0.018791
0.539,0.018886
0.54,0.018985
0.541,0.019081
0.542,0.01918
0.543,0.019278
0.544,0.019378
0.545,0.01948
0.546,0.019582
0.547,0.019681
0.548,0.019784
0.549,0.019888
0.55,0.019992
0.551,0.0201
0.552,0.020206
0.553,0.020312
0.554,0.020419
0.555,0.020529
0.556,0.020637
0.557,0.020749
0.558,0.020862
0.559,0.020972
0.56,0.021086
0.561,0.0212
0.562,0.021315
0.563,0.021431
0.564,0.021548
0.565,0.021665
0.566,0.021784
0.567,0.021906
0.568,0.022025
0.569,0.022146
0.57,0.02227
0.571,0.022395
0.572,0.022518
0.573,0.022644
0.574,0.022772
0.575,0.0229
0.576,0.023029
0.577,0.023159
0.578,0.02329
0.579,0.023425
0.58,0.023557
0.581,0.02369
0.582,0.023828
0.583,0.023966
0.584,0.024102
0.585,0.024243
0.586,0.024384
0.587,0.024526
0.588,0.024669
0.589,0.024816
0.59,0.024961
0.591,0.025107
0.592,0.025257
0.593,0.025408
0.594,0.025557
0.595,0.025711
0.596,0.025865
0.597,0.026021
0.598,0.026177
0.599,0.026338
0.6,0.026497
0.601,0.026657
0.602,0.026821
0.603,0.026987
0.604,0.027154
0.605,0.027321
0.606,0.027491
0.607,0.027661
0.608,0.027832
0.609,0.028005
0.61,0.028183
0.611,0.028362
0.612,0.028538
0.613,0.02872
0.614,0.028902
0.615,0.02909
0.616,0.029275
0.617,0.029462
0.618,0.029654
0.619,0.029847
0.62,0.030042
0.621,0.030235
0.622,0.030436
0.623,0.030635
0.624,0.030836
0.625,0.031042
0.626,0.031249
0.627,0.031454
0.628,0.031665
0.629,0.031881
0.63,0.032095
0.631,0.032311
0.632,0.032532
0.633,0.032754
0.634,0.032979
0.635,0.033205
0.636,0.033433
0.637,0.033667
0.638,0.033899
0.639,0.034137
0.64,0.034376
0.641,0.034618
0.642,0.034865
0.643,0.03511
0.644,0.035362
0.645,0.035615
0.646,0.035871
0.647,0.036128
0.648,0.036392
0.649,0.036654
0.65,0.036922
0.651,0.037193
0.652,0.03747
0.653,0.037745
0.654,0.038026
0.655,0.03831
0.656,0.038597
0.657,0.038885
0.658,0.039181
0.659,0.039479
0.66,0.03978
0.661,0.040083
0.662,0.040389
0.663,0.040702
0.664,0.041018
0.665,0.041337
0.666,0.041662
0.667,0.041991
0.668,0.042323
0.669,0.042658
0.67,0.042995
0.671,0.04334
0.672,0.043689
0.673,0.044045
0.674,0.0444
0.675,0.044762
0.676,0.045128
0.677,0.045503
0.678,0.04588
0.679,0.046261
0.68,0.046646
0.681,0.047039
0.682,0.047436
0.683,0.047836
0.684,0.048245
0.685,0.048659
0.686,0.049076
0.687,0.049502
0.688,0.049932
0.689,0.050371
0.69,0.05081
0.691,0.051263
0.692,0.051715
0.693,0.052177
0.694,0.052644
0.695,0.05312
0.696,0.053601
0.697,0.054087
0.698,0.054583
0.699,0.055089
0.7,0.055596
0.701,0.056118
0.702,0.05664
0.703,0.057173
0.704,0.057716
0.705,0.058266
0.706,0.058821
0.707,0.059387
0.708,0.059965
0.709,0.060544
0.71,0.06114
0.711,0.061742
0.712,0.062351
0.713,0.062972
0.714,0.063605
0.715,0.064245
0.716,0.064898
0.717,0.065559
0.718,0.066232
0.719,0.066913
0.72,0.067607
0.721,0.068315
0.722,0.069032
0.723,0.069762
0.724,0.070506
0.725,0.071259
0.726,0.072027
0.727,0.07281
0.728,0.073607
0.729,0.074415
0.73,0.075237
0.731,0.07607
0.732,0.076925
0.733,0.07779
0.734,0.078672
0.735,0.079571
0.736,0.080487
0.737,0.081421
0.738,0.082366
0.739,0.083336
0.74,0.084317
0.741,0.085318
0.742,0.086344
0.743,0.087383
0.744,0.088442
0.745,0.089527
0.746,0.090627
0.747,0.091754
0.748,0.092896
0.749,0.094066
0.75,0.095258
0.751,0.096473
0.752,0.097718
0.753,0.098986
0.754,0.10027
0.755,0.10159
0.756,0.10294
0.757,0.10432
0.758,0.10572
0.759,0.10715
0.76,0.10861
0.761,0.1101
0.762,0.11164
0.763,0.11319
0.764,0.11479
0.765,0.11642
0.766,0.11809
0.767,0.1198
0.768,0.12154
0.769,0.12332
0.77,0.12515
0.771,0.12701
0.772,0.12892
0.773,0.13088
0.774,0.13288
0.775,0.13493
0.776,0.13702
0.777,0.13917
0.778,0.14138
0.779,0.14363
0.78,0.14594
0.781,0.14831
0.782,0.15075
0.783,0.15324
0.784,0.15579
0.785,0.15841
0.786,0.1611
0.787,0.16386
0.788,0.16669
0.789,0.1696
0.79,0.17258
0.791,0.17565
0.792,0.1788
0.793,0.18204
0.794,0.18536
0.795,0.18877
0.796,0.19229
0.797,0.1959
0.798,0.19962
0.799,0.20344
0.8,0.20737
0.801,0.21142
0.802,0.21559
0.803,0.21987
0.804,0.22428
0.805,0.22883
0.806,0.23352
0.807,0.23834
0.808,0.24332
0.809,0.24845
0.81,0.25373
0.811,0.25918
0.812,0.26481
0.813,0.27061
0.814,0.27659
0.815,0.28276
0.816,0.28913
0.817,0.29571
0.818,0.3025
0.819,0.30951
0.82,0.31674
0.821,0.32422
0.822,0.33195
0.823,0.33992
0.824,0.34816
0.825,0.35666
0.826,0.36546
0.827,0.37454
0.828,0.38392
0.829,0.39361
0.83,0.40363
0.831,0.41397
0.832,0.42464
0.833,0.43567
0.834,0.44704
0.835,0.45878
0.836,0.47089
0.837,0.48338
0.838,0.49625
0.839,0.5095
0.84,0.52315
0.841,0.53719
0.842,0.55163
0.843,0.56646
0.844,0.58167
0.845,0.59726
0.846,0.61322
0.847,0.62954
0.848,0.64618
0.849,0.66315
0.85,0.68039
0.851,0.69789
0.852,0.7156
0.853,0.73348
0.854,0.75148
0.855,0.76952
0.856,0.78756
0.857,0.80551
0.858,0.82329
0.859,0.84082
0.86,0.85799
0.861,0.87469
0.862,0.89083
0.863,0.90629
0.864,0.92094
0.865,0.93467
0.866,0.94735
0.867,0.95887
0.868,0.96911
0.869,0.97796
0.87,0.98533
0.871,0.99113
0.872,0.99531
0.873,0.99771
0.874,0.99886
0.875,1
0.876,1
0.877,1
0.878,1
0.879,1
0.88,1
0.881,1
0.882,1
0.883,1
0.884,1
0.885,1
0.886,1
0.887,1
0.888,1
0.889,1
0.89,1
0.891,1
0.892,1
0.893,1
0.894,1
0.895,1
0.896,1
0.897,1
0.898,1
0.899,1
0.9,1
0.901,1
0.902,1
0.903,1
0.904,1
0.905,1
0.906,1
0.907,1
0.908,1
0.909,1
0.91,1
0.911,1
0.912,1
0.913,1
0.914,1
0.915,1
0.916,1
0.917,1
0.918,1
0.919,1
0.92,1
0.921,1
0.922,1
0.923,1
0.924,1
0.925,1
0.926,1
0.927,1
0.928,1
0.929,1
0.93,1
0.931,1
0.932,1
0.933,1
0.934,1
0.935,1
0.936,1
0.937,1
0.938,1
0.939,1
0.94,1
0.941,1
0.942,1
0.943,1
0.944,1
0.945,1
0.946,1
0.947,1
0.948,1
0.949,1
0.95,1
0.951,1
0.952,1
0.953,1
0.954,1
0.955,1
0.956,1
0.957,1
0.958,1
0.959,1
0.96,1
0.961,1
0.962,1
0.963,1
0.964,1
0.965,1
0.966,1
0.967,1
0.968,1
0.969,1
0.97,1
0.971,1
0.972,1
0.973,1
0.974,1
0.975,1
0.976,1
0.977,1
0.978,1
0.979,1
0.98,1
0.981,1
0.982,1
0.983,1
0.984,1
0.985,1
0.986,1
0.987,1
0.988,1
0.989,1
0.99,1
0.991,1
0.992,1
0.993,1
0.994,1
0.995,1
0.996,1
0.997,1
0.998,1
0.999,1
1,1


==> DataV/DataV_0.495.dat <==
0,0
0.001,9.1532e-06
0.002,1.0309e-05
0.003,1.0321e-05
0.004,1.1481e-05
0.005,1.1494e-05
0.006,1.2658e-05
0.007,1.2673e-05
0.008,1.2687e-05
0.009,1.3857e-05
0.01,1.3873e-05
0.011,1.3889e-05
0.012,1.3905e-05
0.013,1.5081e-05
0.014,1.5098e-05
0.015,1.5116e-05
0.016,1.5134e-05
0.017,1.5151e-05
0.018,1.6336e-05
0.019,1.6355e-05
0.02,1.6374e-05
0.021,1.6393e-05
0.022,1.6412e-05
0.023,1.7605e-05
0.024,1.7626e-05
0.025,1.7647e-05
0.026,1.7668e-05
0.027,1.7688e-05
0.028,1.7709e-05
0.029,1.8912e-05
0.03,1.8935e-05
0.031,1.8957e-05
0.032,1.8979e-05
0.033,1.9002e-05
0.034,1.9025e-05
0.035,1.9047e-05
0.036,2.0262e-05
0.037,2.0286e-05
0.038,2.031e-05
0.039,2.0335e-05
0.04,2.0359e-05
0.041,2.0383e-05
0.042,2.0408e-05
0.043,2.0432e-05
0.044,2.166e-05
0.045,2.1686e-05
0.046,2.1712e-05
0.047,2.1739e-05
0.048,2.1765e-05
0.049,2.1791e-05
0.05,2.1818e-05
0.051,2.1844e-05
0.052,2.3086e-05
0.053,2.3114e-05
0.054,2.3142e-05
0.055,2.317e-05
0.056,2.3198e-05
0.057,2.3227e-05
0.058,2.3255e-05
0.059,2.3284e-05
0.06,2.3312e-05
0.061,2.4569e-05
0.062,2.46e-05
0.063,2.463e-05
0.064,2.466e-05
0.065,2.4691e-05
0.066,2.4721e-05
0.067,2.4752e-05
0.068,2.4783e-05
0.069,2.4813e-05
0.07,2.6086e-05
0.071,2.6119e-05
0.072,2.6151e-05
0.073,2.6184e-05
0.074,2.6217e-05
0.075,2.6249e-05
0.076,2.6282e-05
0.077,2.6315e-05
0.078,2.6348e-05
0.079,2.6381e-05
0.08,2.7672e-05
0.081,2.7707e-05
0.082,2.7742e-05
0.083,2.7777e-05
0.084,2.7812e-05
0.085,2.7847e-05
0.086,2.7883e-05
0.087,2.7918e-05
0.088,2.7953e-05
0.089,2.7989e-05
0.09,2.9299e-05
0.091,2.9336e-05
0.092,2.9373e-05
0.093,2.9411e-05
0.094,2.9449e-05
0.095,2.9486e-05
0.096,2.9524e-05
0.097,2.9562e-05
0.098,2.96e-05
0.099,2.9638e-05
0.1,2.9677e-05
0.101,3.1007e-05
0.102,3.1047e-05
0.103,3.1087e-05
0.104,3.1127e-05
0.105,3.1168e-05
0.106,3.1208e-05
0.107,3.1249e-05
0.108,3.129e-05
0.109,3.1331e-05
0.11,3.1372e-05
0.111,3.1413e-05
0.112,3.2764e-05
0.113,3.2807e-05
0.114,3.285e-05
0.115,3.2894e-05
0.116,3.2937e-05
0.117,3.298e-05
0.118,3.3024e-05
0.119,3.3068e-05
0.12,3.3111e-05
0.121,3.3155e-05
0.122,3.3199e-05
0.123,3.4573e-05
0.124,3.4619e-05
0.125,3.4665e-05
0.126,3.4712e-05
0.127,3.4758e-05
0.128,3.4805e-05
0.129,3.4851e-05
0.13,3.4898e-05
0.131,3.4945e-05
0.132,3.4992e-05
0.133,3.5039e-05
0.134,3.5086e-05
0.135,3.6485e-05
0.136,3.6535e-05
0.137,3.6584e-05
0.138,3.6634e-05
0.139,3.6683e-05
0.14,3.6733e-05
0.141,3.6783e-05
0.142,3.6834e-05
0.143,3.6884e-05
0.144,3.6934e-05
0.145,3.6985e-05
0.146,3.7036e-05
0.147,3.846e-05
0.148,3.8513e-05
0.149,3.8566e-05
0.15,3.8619e-05
0.151,3.8673e-05
0.152,3.8726e-05
0.153,3.878e-05
0.154,3.8833e-05
0.155,3.8887e-05
0.156,3.8941e-05
0.157,3.8996e-05
0.158,3.905e-05
0.159,4.0501e-05
0.16,4.0558e-05
0.161,4.0615e-05
0.162,4.0672e-05
0.163,4.0729e-05
0.164,4.0786e-05
0.165,4.0843e-05
0.166,4.0901e-05
0.167,4.0959e-05
0.168,4.1017e-05
0.169,4.1075e-05
0.17,4.1133e-05
0.171,4.2612e-05
0.172,4.2672e-05
0.173,4.2733e-05
0.174,4.2794e-05
0.175,4.2855e-05
0.176,4.2917e-05
0.177,4.2978e-05
0.178,4.304e-05
0.179,4.3102e-05
0.18,4.3164e-05
0.181,4.3226e-05
0.182,4.3288e-05
0.183,4.3351e-05
0.184,4.4861e-05
0.185,4.4926e-05
0.186,4.4991e-05
0.187,4.5056e-05
0.188,4.5122e-05
0.189,4.5187e-05
0.19,4.5253e-05
0.191,4.532e-05
0.192,4.5386e-05
0.193,4.5452e-05
0.194,4.5519e-05
0.195,4.5586e-05
0.196,4.7126e-05
0.197,4.7195e-05
0.198,4.7265e-05
0.199,4.7335e-05
0.2,4.7405e-05
0.201,4.7475e-05
0.202,4.7546e-05
0.203,4.7617e-05
0.204,4.7688e-05
0.205,4.7759e-05
0.206,4.783e-05
0.207,4.7902e-05
0.208,4.7974e-05
0.209,4.9547e-05
0.21,4.9622e-05
0.211,4.9696e-05
0.212,4.9771e-05
0.213,4.9846e-05
0.214,4.9922e-05
0.215,4.9998e-05
0.216,5.0073e-05
0.217,5.0149e-05
0.218,5.0226e-05
0.219,5.0302e-05
0.22,5.0379e-05
0.221,5.1985e-05
0.222,5.2065e-05
0.223,5.2145e-05
0.224,5.2225e-05
0.225,5.2305e-05
0.226,5.2386e-05
0.227,5.2466e-05
0.228,5.2547e-05
0.229,5.2629e-05
0.23,5.271e-05
0.231,5.2792e-05
0.232,5.2874e-05
0.233,5.2957e-05
0.234,5.4599e-05
0.235,5.4685e-05
0.236,5.477e-05
0.237,5.4856e-05
0.238,5.4942e-05
0.239,5.5028e-05
0.24,5.5115e-05
0.241,5.5202e-05
0.242,5.5289e-05
0.243,5.5377e-05
0.244,5.5464e-05
0.245,5.5552e-05
0.246,5.723e-05
0.247,5.7322e-05
0.248,5.7413e-05
0.249,5.7505e-05
0.25,5.7597e-05
0.251,5.7689e-05
0.252,5.7782e-05
0.253,5.7874e-05
0.254,5.7968e-05
0.255,5.8061e-05
0.256,5.8155e-05
0.257,5.8249e-05
0.258,5.8343e-05
0.259,6.0061e-05
0.26,6.0159e-05
0.261,6.0257e-05
0.262,6.0355e-05
0.263,6.0454e-05
0.264,6.0553e-05
0.265,6.0652e-05
0.266,6.0752e-05
0.267,6.0852e-05
0.268,6.0952e-05
0.269,6.1052e-05
0.27,6.1153e-05
0.271,6.291e-05
0.272,6.3014e-05
0.273,6.3119e-05
0.274,6.3224e-05
0.275,6.3329e-05
0.276,6.3435e-05
0.277,6.3541e-05
0.278,6.3648e-05
0.279,6.3754e-05
0.28,6.3861e-05
0.281,6.3969e-05
0.282,6.4077e-05
0.283,6.4185e-05
0.284,6.5985e-05
0.285,6.6097e-05
0.286,6.621e-05
0.287,6.6322e-05
0.288,6.6435e-05
0.289,6.6548e-05
0.29,6.6662e-05
0.291,6.6776e-05
0.292,6.6891e-05
0.293,6.7006e-05
0.294,6.7121e-05
0.295,6.7237e-05
0.296,6.908e-05
0.297,6.9199e-05
0.298,6.9319e-05
0.299,6.944e-05
0.3,6.956e-05
0.301,6.9682e-05
0.302,6.9803e-05
0.303,6.9925e-05
0.304,7.0048e-05
0.305,7.0171e-05
0.306,7.0294e-05
0.307,7.0418e-05
0.308,7.2305e-05
0.309,7.2433e-05
0.31,7.2561e-05
0.311,7.269e-05
0.312,7.2819e-05
0.313,7.2948e-05
0.314,7.3078e-05
0.315,7.3209e-05
0.316,7.334e-05
0.317,7.3471e-05
0.318,7.3603e-05
0.319,7.3736e-05
0.32,7.567e-05
0.321,7.5807e-05
0.322,7.5944e-05
0.323,7.6081e-05
0.324,7.6219e-05
0.325,7.6358e-05
0.326,7.6497e-05
0.327,7.6636e-05
0.328,7.6777e-05
0.329,7.6917e-05
0.33,7.7058e-05
0.331,7.72e-05
0.332,7.9183e-05
0.333,7.9329e-05
0.334,7.9476e-05
0.335,7.9623e-05
0.336,7.9771e-05
0.337,7.9919e-05
0.338,8.0068e-05
0.339,8.0217e-05
0.34,8.0367e-05
0.341,8.0518e-05
0.342,8.0669e-05
0.343,8.0821e-05
0.344,8.2856e-05
0.345,8.3012e-05
0.346,8.3169e-05
0.347,8.3326e-05
0.348,8.3484e-05
0.349,8.3643e-05
0.35,8.3803e-05
0.351,8.3962e-05
0.352,8.4123e-05
0.353,8.4284e-05
0.354,8.4446e-05
0.355,8.6531e-05
0.356,8.6698e-05
0.357,8.6865e-05
0.358,8.7033e-05
0.359,8.7202e-05
0.36,8.7371e-05
0.361,8.7541e-05
0.362,8.7712e-05
0.363,8.7883e-05
0.364,8.8055e-05
0.365,8.8228e-05
0.366,8.8401e-05
0.367,9.0543e-05
0.368,9.0722e-05
0.369,9.0901e-05
0.37,9.1081e-05
0.371,9.1262e-05
0.372,9.1443e-05
0.373,9.1625e-05
0.374,9.1808e-05
0.375,9.1992e-05
0.376,9.2176e-05
0.377,9.2361e-05
0.378,9.4558e-05
0.379,9.4749e-05
0.38,9.494e-05
0.381,9.5133e-05
0.382,9.5326e-05
0.383,9.5519e-05
0.384,9.5714e-05
0.385,9.5909e-05
0.386,9.6105e-05
0.387,9.6302e-05
0.388,9.65e-05
0.389,9.8756e-05
0.39,9.8959e-05
0.391,9.9164e-05
0.392,9.9369e-05
0.393,9.9575e-05
0.394,9.9782e-05
0.395,9.999e-05
0.396,0.0001002
0.397,0.00010041
0.398,0.00010062
0.399,0.00010083
0.4,0.00010315
0.401,0.00010336
0.402,0.00010358
0.403,0.0001038
0.404,0.00010402
0.405,0.00010424
0.406,0.00010447
0.407,0.00010469
0.408,0.00010491
0.409,0.00010514
0.41,0.00010752
0.411,0.00010775
0.412,0.00010798
0.413,0.00010821
0.414,0.00010845
0.415,0.00010868
0.416,0.00010892
0.417,0.00010916
0.418,0.0001094
0.419,0.00010964
0.42,0.00011208
0.421,0.00011232
0.422,0.00011257
0.423,0.00011282
0.424,0.00011307
0.425,0.00011332
0.426,0.00011357
0.427,0.00011383
0.428,0.00011408
0.429,0.00011434
0.43,0.00011684
0.431,0.0001171
0.432,0.00011737
0.433,0.00011763
0.434,0.0001179
0.435,0.00011817
0.436,0.00011844
0.437,0.00011871
0.438,0.00011898
0.439,0.00011925
0.44,0.00012182
0.441,0.0001221
0.442,0.00012239
0.443,0.00012267
0.444,0.00012295
0.445,0.00012324
0.446,0.00012353
0.447,0.00012382
0.448,0.00012411
0.449,0.0001244
0.45,0.00012704
0.451,0.00012734
0.452,0.00012764
0.453,0.00012795
0.454,0.00012825
0.455,0.00012855
0.456,0.00012886
0.457,0.00012917
0.458,0.00012948
0.459,0.00013219
0.46,0.00013251
0.461,0.00013283
0.462,0.00013315
0.463,0.00013348
0.464,0.0001338
0.465,0.00013413
0.466,0.00013446
0.467,0.00013479
0.468,0.00013757
0.469,0.00013791
0.47,0.00013825
0.471,0.00013859
0.472,0.00013894
0.473,0.00013928
0.474,0.00013963
0.475,0.00013998
0.476,0.00014033
0.477,0.0001432
0.478,0.00014356
0.479,0.00014392
0.48,0.00014428
0.481,0.00014465
0.482,0.00014502
0.483,0.00014539
0.484,0.00014576
0.485,0.00014613
0.486,0.00014908
0.487,0.00014946
0.488,0.00014985
0.489,0.00015024
0.49,0.00015063
0.491,0.00015102
0.492,0.00015141
0.493,0.00015181
0.494,0.00015483
0.495,0.00015524
0.496,0.00015565
0.497,0.00015606
0.498,0.00015647
0.499,0.00015689
0.5,0.00015731
0.501,0.00015773
0.502,0.00016083
0.503,0.00016126
0.504,0.0001617
0.505,0.00016214
0.506,0.00016258
0.507,0.00016302
0.508,0.00016346
0.509,0.00016391
0.51,0.0001671
0.511,0.00016755
0.512,0.00016802
0.513,0.00016848
0.514,0.00016895
0.515,0.00016942
0.516,0.00016989
0.517,0.00017036
0.518,0.00017364
0.519,0.00017413
0.52,0.00017462
0.521,0.00017511
0.522,0.00017561
0.523,0.00017611
0.524,0.00017661
0.525,0.00017711
0.526,0.00018048
0.527,0.000181
0.528,0.00018152
0.529,0.00018205
0.53,0.00018258
0.531,0.00018311
0.532,0.00018364
0.533,0.0001871
0.534,0.00018765
0.535,0.0001882
0.536,0.00018875
0.537,0.00018931
0.538,0.00018987
0.539,0.00019044
0.54,0.00019399
0.541,0.00019457
0.542,0.00019516
0.543,0.00019574
0.544,0.00019634
0.545,0.00019693
0.546,0.00019753
0.547,0.00020118
0.548,0.00020179
0.549,0.00020241
0.55,0.00020304
0.551,0.00020366
0.552,0.00020429
0.553,0.00020493
0.554,0.00020868
0.555,0.00020933
0.556,0.00020999
0.557,0.00021065
0.558,0.00021131
0.559,0.00021198
0.56,0.00021583
0.561,0.00021651
0.562,0.00021721
0.563,0.0002179
0.564,0.0002186
0.565,0.00021931
0.566,0.00022002
0.567,0.00022398
0.568,0.00022471
0.569,0.00022544
0.57,0.00022618
0.571,0.00022692
0.572,0.00022767
0.573,0.00023173
0.574,0.0002325
0.575,0.00023328
0.576,0.00023406
0.577,0.00023484
0.578,0.00023563
0.579,0.00023981
0.58,0.00024062
0.581,0.00024144
0.582,0.00024226
0.583,0.00024309
0.584,0.00024736
0.585,0.00024821
0.586,0.00024907
0.587,0.00024994
0.588,0.00025081
0.589,0.00025168
0.59,0.00025607
0.591,0.00025698
0.592,0.00025788
0.593,0.0002588
0.594,0.00025972
0.595,0.00026065
0.596,0.00026516
0.597,0.00026612
0.598,0.00026708
0.599,0.00026804
0.6,0.00026902
0.601,0.00027365
0.602,0.00027465
0.603,0.00027566
0.604,0.00027668
0.605,0.0002777
0.606,0.00028245
0.607,0.0002835
0.608,0.00028456
0.609,0.00028563
0.61,0.00028671
0.611,0.00029158
0.612,0.00029269
0.613,0.00029381
0.614,0.00029493
0.615,0.00029607
0.616,0.00030107
0.617,0.00030223
0.618,0.00030341
0.619,0.00030459
0.62,0.00030579
0.621,0.00031093
0.622,0.00031216
0.623,0.00031339
0.624,0.00031464
0.625,0.0003199
0.626,0.00032118
0.627,0.00032248
0.628,0.00032378
0.629,0.0003251
0.63,0.0003305
0.631,0.00033186
0.632,0.00033322
0.633,0.0003346
0.634,0.00034013
0.635,0.00034155
0.636,0.00034298
0.637,0.00034442
0.638,0.00035009
0.639,0.00035157
0.64,0.00035307
0.641,0.00035458
0.642,0.00036039
0.643,0.00036194
0.644,0.0003635
0.645,0.00036508
0.646,0.00037104
0.647,0.00037267
0.648,0.00037431
0.649,0.00037596
0.65,0.00038208
0.651,0.00038378
0.652,0.0003855
0.653,0.00038724
0.654,0.00039351
0.655,0.0003953
0.656,0.0003971
0.657,0.00040351
0.658,0.00040537
0.659,0.00040724
0.66,0.00040913
0.661,0.00041571
0.662,0.00041767
0.663,0.00041964
0.664,0.00042636
0.665,0.00042839
0.666,0.00043044
0.667,0.00043251
0.668,0.00043942
0.669,0.00044155
0.67,0.00044371
0.671,0.00045078
0.672,0.000453
0.673,0.00045524
0.674,0.00046247
0.675,0.00046478
0.676,0.00046712
0.677,0.00047452
0.678,0.00047693
0.679,0.00047936
0.68,0.00048694
0.681,0.00048945
0.682,0.00049199
0.683,0.00049975
0.684,0.00050237
0.685,0.00050501
0.686,0.00051296
0.687,0.00051569
0.688,0.00051845
0.689,0.0005266
0.69,0.00052945
0.691,0.00053233
0.692,0.00054069
0.693,0.00054366
0.694,0.00055218
0.695,0.00055525
0.696,0.00055835
0.697,0.00056709
0.698,0.0005703
0.699,0.00057921
0.7,0.00058252
0.701,0.00058586
0.702,0.00059502
0.703,0.00059848
0.704,0.00060782
0.705,0.00061139
0.706,0.00061501
0.707,0.00062461
0.708,0.00062835
0.709,0.00063815
0.71,0.00064201
0.711,0.00065201
0.712,0.00065601
0.713,0.00066622
0.714,0.00067036
0.715,0.00068079
0.716,0.00068506
0.717,0.00069572
0.718,0.00070015
0.719,0.00071103
0.72,0.00071562
0.721,0.00072674
0.722,0.00073149
0.723,0.00074287
0.724,0.00074778
0.725,0.00075942
0.726,0.00076452
0.727,0.00077642
0.728,0.0007817
0.729,0.00079389
0.73,0.00079936
0.731,0.00081184
0.732,0.00082449
0.733,0.0008303
0.734,0.00084326
0.735,0.00084928
0.736,0.00086256
0.737,0.00087604
0.738,0.00088243
0.739,0.00089625
0.74,0.00091028
0.741,0.00091707
0.742,0.00093146
0.743,0.00094607
0.744,0.00095329
0.745,0.00096829
0.746,0.00098353
0.747,0.0009912
0.748,0.0010069
0.749,0.0010228
0.75,0.0010389
0.751,0.0010473
0.752,0.0010639
0.753,0.0010808
0.754,0.001098
0.755,0.0011154
0.756,0.0011248
0.757,0.0011428
0.758,0.001161
0.759,0.0011796
0.76,0.0011986
0.761,0.0012178
0.762,0.0012374
0.763,0.0012484
0.764,0.0012687
0.765,0.0012892
0.766,0.0013102
0.767,0.0013316
0.768,0.0013533
0.769,0.0013755
0.77,0.001398
0.771,0.0014211
0.772,0.0014445
0.773,0.0014782
0.774,0.0015027
0.775,0.0015277
0.776,0.0015531
0.777,0.0015791
0.778,0.0016057
0.779,0.0016431
0.78,0.0016709
0.781,0.0016992
0.782,0.0017282
0.783,0.0017686
0.784,0.001799
0.785,0.001841
0.786,0.0018729
0.787,0.0019055
0.788,0.0019502
0.789,0.0019844
0.79,0.0020312
0.791,0.002079
0.792,0.002116
0.793,0.002166
0.794,0.0022173
0.795,0.0022574
0.796,0.0023111
0.797,0.0023662
0.798,0.0024227
0.799,0.0024807
0.8,0.0025402
0.801,0.0026013
0.802,0.0026641
0.803,0.0027286
0.804,0.002795
0.805,0.0028774
0.806,0.0029478
0.807,0.0030203
0.808,0.0031097
0.809,0.0031868
0.81,0.0032815
0.811,0.0033792
0.812,0.0034641
0.813,0.0035679
0.814,0.003675
0.815,0.0037856
0.816,0.0039
0.817,0.0040354
0.818,0.0041581
0.819,0.0042851
0.82,0.0044348
0.821,0.0045899
0.822,0.0047509
0.823,0.004918
0.824,0.0050916
0.825,0.0052721
0.826,0.00548
0.827,0.0056965
0.828,0.0059222
0.829,0.0061575
0.83,0.0064032
0.831,0.0066823
0.832,0.0069513
0.833,0.0072799
0.834,0.0076003
0.835,0.0079611
0.836,0.0083401
0.837,0.0087388
0.838,0.0091851
0.839,0.0096559
0.84,0.010181
0.841,0.010736
0.842,0.011354
0.843,0.012041
0.844,0.01277
0.845,0.01358
0.846,0.014444
0.847,0.015437
0.848,0.016501
0.849,0.017719
0.85,0.019069
0.851,0.020568
0.852,0.022275
0.853,0.024217
0.854,0.026426
0.855,0.028938
0.856,0.031847
0.857,0.035215
0.858,0.039168
0.859,0.043806
0.86,0.049369
0.861,0.056095
0.862,0.06421
0.863,0.074217
0.864,0.086834
0.865,0.10282
0.866,0.12349
0.867,0.15083
0.868,0.18775
0.869,0.23858
0.87,0.31015
0.871,0.41185
0.872,0.55397
0.873,0.73639
0.874,0.91845
0.875,1
0.876,1
0.877,1
0.878,1
0.879,1
0.88,1
0.881,1
0.882,1
0.883,1
0.884,1
0.885,1
0.886,1
0.887,1
0.888,1
0.889,1
0.89,1
0.891,1
0.892,1
0.893,1
0.894,1
0.895,1
0.896,1
0.897,1
0.898,1
0.899,1
0.9,1
0.901,1
0.902,1
0.903,1
0.904,1
0.905,1
0.906,1
0.907,1
0.908,1
0.909,1
0.91,1
0.911,1
0.912,1
0.913,1
0.914,1
0.915,1
0.916,1
0.917,1
0.918,1
0.919,1
0.92,1
0.921,1
0.922,1
0.923,1
0.924,1
0.925,1
0.926,1
0.927,1
0.928,1
0.929,1
0.93,1
0.931,1
0.932,1
0.933,1
0.934,1
0.935,1
0.936,1
0.937,1
0.938,1
0.939,1
0.94,1
0.941,1
0.942,1
0.943,1
0.944,1
0.945,1
0.946,1
0.947,1
0.948,1
0.949,1
0.95,1
0.951,1
0.952,1
0.953,1
0.954,1
0.955,1
0.956,1
0.957,1
0.958,1
0.959,1
0.96,1
0.961,1
0.962,1
0.963,1
0.964,1
0.965,1
0.966,1
0.967,1
0.968,1
0.969,1
0.97,1
0.971,1
0.972,1
0.973,1
0.974,1
0.975,1
0.976,1
0.977,1
0.978,1
0.979,1
0.98,1
0.981,1
0.982,1
0.983,1
0.984,1
0.985,1
0.986,1
0.987,1
0.988,1
0.989,1
0.99,1
0.991,1
0.992,1
0.993,1
0.994,1
0.995,1
0.996,1
0.997,1
0.998,1
0.999,1
1,1


==> DataV/DataV_0.5.dat <==
0,0
0.01,0
0.02,0
0.03,0
0.04,0
0.05,0
0.06,0
0.07,0
0.08,0
0.09,0
0.1,0
0.11,0
0.12,0
0.13,0
0.14,0
0.15,0
0.16,0
0.17,0
0.18,0
0.19,0
0.2,0
0.21,0
0.22,0
0.23,0
0.24,0
0.25,0
0.26,0
0.27,0
0.28,0
0.29,0
0.3,0
0.31,0
0.32,0
0.33,0
0.34,0
0.35,0
0.36,0
0.37,0
0.38,0
0.39,0
0.4,0
0.41,0
0.42,0
0.43,0
0.44,0
0.45,0
0.46,0
0.47,0
0.48,0
0.49,0
0.5,0
0.51,0
0.52,0
0.53,0
0.54,0
0.55,0
0.56,0
0.57,0
0.58,0
0.59,0
0.6,0
0.61,0
0.62,0
0.63,0
0.64,0
0.65,0
0.66,0
0.67,0
0.68,0
0.69,0
0.7,0
0.71,0
0.72,0
0.73,0
0.74,0
0.75,0
0.76,0
0.77,0
0.78,0
0.79,0
0.8,0
0.81,0
0.82,0
0.83,0
0.84,0
0.85,0
0.86,0
0.87,0
0.88,1
0.89,1
0.9,1
0.91,1
0.92,1
0.93,1
0.94,1
0.95,1
0.96,1
0.97,1
0.98,1
0.99,1
1,1

